Inference and Mixture Modeling with the Elliptical Gamma Distribution

We study modeling and inference with the Elliptical Gamma Distribution (EGD). We consider maximum likelihood (ML) estimation for EGD scatter matrices, a task for which we develop new fixed-point algorithms. Our algorithms are efficient and converge to global optima despite nonconvexity. Moreover, they turn out to be much faster than both a well-known iterative algorithm of Kent & Tyler (1991) and sophisticated manifold optimization algorithms. Subsequently, we invoke our ML algorithms as subroutines for estimating parameters of a mixture of EGDs. We illustrate our methods by applying them to model natural image statistics---the proposed EGD mixture model yields the most parsimonious model among several competing approaches.

==> datas.dat <==
x_0   x_1   f(x)
-3.0000  -3.0000 0.0000 
-3.0000  -2.8182 0.0000 
-3.0000  -2.6364 0.0000 
-3.0000  -2.4545 0.0000 
-3.0000  -2.2727 0.0000 
-3.0000  -2.0909 0.0000 
-3.0000  -1.9091 0.0000 
-3.0000  -1.7273 0.0000 
-3.0000  -1.5455 0.0000 
-3.0000  -1.3636 0.0000 
-3.0000  -1.1818 0.0000 
-3.0000  -1.0000 0.0000 
-3.0000  -0.8182 0.0000 
-3.0000  -0.6364 0.0000 
-3.0000  -0.4545 0.0000 
-3.0000  -0.2727 0.0000 
-3.0000  -0.0909 0.0000 
-3.0000  0.0909 0.0000 
-3.0000  0.2727 0.0000 
-3.0000  0.4545 0.0000 
-3.0000  0.6364 0.0000 
-3.0000  0.8182 0.0000 
-3.0000  1.0000 0.0000 
-3.0000  1.1818 0.0000 
-3.0000  1.3636 0.0000 
-3.0000  1.5455 0.0000 
-3.0000  1.7273 0.0000 
-3.0000  1.9091 0.0000 
-3.0000  2.0909 0.0000 
-3.0000  2.2727 0.0000 
-3.0000  2.4545 0.0000 
-3.0000  2.6364 0.0000 
-3.0000  2.8182 0.0000 
-3.0000  3.0000 0.0000 

-2.7500  -3.0000 0.0000 
-2.7500  -2.8182 0.0000 
-2.7500  -2.6364 0.0000 
-2.7500  -2.4545 0.0000 
-2.7500  -2.2727 0.0000 
-2.7500  -2.0909 0.0000 
-2.7500  -1.9091 0.0000 
-2.7500  -1.7273 0.0000 
-2.7500  -1.5455 0.0000 
-2.7500  -1.3636 0.0000 
-2.7500  -1.1818 0.0000 
-2.7500  -1.0000 0.0000 
-2.7500  -0.8182 0.0000 
-2.7500  -0.6364 0.0000 
-2.7500  -0.4545 0.0000 
-2.7500  -0.2727 0.0000 
-2.7500  -0.0909 0.0000 
-2.7500  0.0909 0.0000 
-2.7500  0.2727 0.0000 
-2.7500  0.4545 0.0000 
-2.7500  0.6364 0.0000 
-2.7500  0.8182 0.0000 
-2.7500  1.0000 0.0000 
-2.7500  1.1818 0.0000 
-2.7500  1.3636 0.0000 
-2.7500  1.5455 0.0000 
-2.7500  1.7273 0.0000 
-2.7500  1.9091 0.0000 
-2.7500  2.0909 0.0000 
-2.7500  2.2727 0.0000 
-2.7500  2.4545 0.0000 
-2.7500  2.6364 0.0000 
-2.7500  2.8182 0.0000 
-2.7500  3.0000 0.0000 

-2.5000  -3.0000 0.0000 
-2.5000  -2.8182 0.0000 
-2.5000  -2.6364 0.0000 
-2.5000  -2.4545 0.0000 
-2.5000  -2.2727 0.0000 
-2.5000  -2.0909 0.0000 
-2.5000  -1.9091 0.0000 
-2.5000  -1.7273 0.0000 
-2.5000  -1.5455 0.0000 
-2.5000  -1.3636 0.0000 
-2.5000  -1.1818 0.0000 
-2.5000  -1.0000 0.0000 
-2.5000  -0.8182 0.0000 
-2.5000  -0.6364 0.0000 
-2.5000  -0.4545 0.0000 
-2.5000  -0.2727 0.0000 
-2.5000  -0.0909 0.0000 
-2.5000  0.0909 0.0000 
-2.5000  0.2727 0.0000 
-2.5000  0.4545 0.0000 
-2.5000  0.6364 0.0000 
-2.5000  0.8182 0.0000 
-2.5000  1.0000 0.0000 
-2.5000  1.1818 0.0000 
-2.5000  1.3636 0.0000 
-2.5000  1.5455 0.0000 
-2.5000  1.7273 0.0000 
-2.5000  1.9091 0.0000 
-2.5000  2.0909 0.0000 
-2.5000  2.2727 0.0000 
-2.5000  2.4545 0.0000 
-2.5000  2.6364 0.0000 
-2.5000  2.8182 0.0000 
-2.5000  3.0000 0.0000 

-2.2500  -3.0000 0.0000 
-2.2500  -2.8182 0.0000 
-2.2500  -2.6364 0.0000 
-2.2500  -2.4545 0.0000 
-2.2500  -2.2727 0.0000 
-2.2500  -2.0909 0.0000 
-2.2500  -1.9091 0.0000 
-2.2500  -1.7273 0.0000 
-2.2500  -1.5455 0.0000 
-2.2500  -1.3636 0.0000 
-2.2500  -1.1818 0.0000 
-2.2500  -1.0000 0.0000 
-2.2500  -0.8182 0.0000 
-2.2500  -0.6364 0.0000 
-2.2500  -0.4545 0.0000 
-2.2500  -0.2727 0.0000 
-2.2500  -0.0909 0.0000 
-2.2500  0.0909 0.0000 
-2.2500  0.2727 0.0000 
-2.2500  0.4545 0.0000 
-2.2500  0.6364 0.0000 
-2.2500  0.8182 0.0000 
-2.2500  1.0000 0.0000 
-2.2500  1.1818 0.0000 
-2.2500  1.3636 0.0000 
-2.2500  1.5455 0.0000 
-2.2500  1.7273 0.0000 
-2.2500  1.9091 0.0000 
-2.2500  2.0909 0.0000 
-2.2500  2.2727 0.0000 
-2.2500  2.4545 0.0000 
-2.2500  2.6364 0.0000 
-2.2500  2.8182 0.0000 
-2.2500  3.0000 0.0000 

-2.0000  -3.0000 0.0000 
-2.0000  -2.8182 0.0000 
-2.0000  -2.6364 0.0000 
-2.0000  -2.4545 0.0000 
-2.0000  -2.2727 0.0000 
-2.0000  -2.0909 0.0000 
-2.0000  -1.9091 0.0000 
-2.0000  -1.7273 0.0000 
-2.0000  -1.5455 0.0000 
-2.0000  -1.3636 0.0000 
-2.0000  -1.1818 0.0000 
-2.0000  -1.0000 0.0000 
-2.0000  -0.8182 0.0000 
-2.0000  -0.6364 0.0000 
-2.0000  -0.4545 0.0000 
-2.0000  -0.2727 0.0000 
-2.0000  -0.0909 0.0000 
-2.0000  0.0909 0.0000 
-2.0000  0.2727 0.0000 
-2.0000  0.4545 0.0000 
-2.0000  0.6364 0.0000 
-2.0000  0.8182 0.0000 
-2.0000  1.0000 0.0000 
-2.0000  1.1818 0.0000 
-2.0000  1.3636 0.0000 
-2.0000  1.5455 0.0000 
-2.0000  1.7273 0.0000 
-2.0000  1.9091 0.0000 
-2.0000  2.0909 0.0000 
-2.0000  2.2727 0.0000 
-2.0000  2.4545 0.0000 
-2.0000  2.6364 0.0000 
-2.0000  2.8182 0.0000 
-2.0000  3.0000 0.0000 

-1.7500  -3.0000 0.0000 
-1.7500  -2.8182 0.0000 
-1.7500  -2.6364 0.0000 
-1.7500  -2.4545 0.0000 
-1.7500  -2.2727 0.0000 
-1.7500  -2.0909 0.0000 
-1.7500  -1.9091 0.0000 
-1.7500  -1.7273 0.0000 
-1.7500  -1.5455 0.0000 
-1.7500  -1.3636 0.0000 
-1.7500  -1.1818 0.0000 
-1.7500  -1.0000 0.0000 
-1.7500  -0.8182 0.0000 
-1.7500  -0.6364 0.0000 
-1.7500  -0.4545 0.0000 
-1.7500  -0.2727 0.0000 
-1.7500  -0.0909 0.0000 
-1.7500  0.0909 0.0000 
-1.7500  0.2727 0.0000 
-1.7500  0.4545 0.0000 
-1.7500  0.6364 0.0000 
-1.7500  0.8182 0.0000 
-1.7500  1.0000 0.0000 
-1.7500  1.1818 0.0000 
-1.7500  1.3636 0.0000 
-1.7500  1.5455 0.0000 
-1.7500  1.7273 0.0000 
-1.7500  1.9091 0.0000 
-1.7500  2.0909 0.0000 
-1.7500  2.2727 0.0000 
-1.7500  2.4545 0.0000 
-1.7500  2.6364 0.0000 
-1.7500  2.8182 0.0000 
-1.7500  3.0000 0.0000 

-1.5000  -3.0000 0.0000 
-1.5000  -2.8182 0.0000 
-1.5000  -2.6364 0.0000 
-1.5000  -2.4545 0.0000 
-1.5000  -2.2727 0.0000 
-1.5000  -2.0909 0.0000 
-1.5000  -1.9091 0.0000 
-1.5000  -1.7273 0.0000 
-1.5000  -1.5455 0.0000 
-1.5000  -1.3636 0.0000 
-1.5000  -1.1818 0.0000 
-1.5000  -1.0000 0.0000 
-1.5000  -0.8182 0.0001 
-1.5000  -0.6364 0.0001 
-1.5000  -0.4545 0.0001 
-1.5000  -0.2727 0.0001 
-1.5000  -0.0909 0.0001 
-1.5000  0.0909 0.0001 
-1.5000  0.2727 0.0001 
-1.5000  0.4545 0.0001 
-1.5000  0.6364 0.0001 
-1.5000  0.8182 0.0001 
-1.5000  1.0000 0.0000 
-1.5000  1.1818 0.0000 
-1.5000  1.3636 0.0000 
-1.5000  1.5455 0.0000 
-1.5000  1.7273 0.0000 
-1.5000  1.9091 0.0000 
-1.5000  2.0909 0.0000 
-1.5000  2.2727 0.0000 
-1.5000  2.4545 0.0000 
-1.5000  2.6364 0.0000 
-1.5000  2.8182 0.0000 
-1.5000  3.0000 0.0000 

-1.4600  -3.0000 0.0000 
-1.4600  -2.8182 0.0000 
-1.4600  -2.6364 0.0000 
-1.4600  -2.4545 0.0000 
-1.4600  -2.2727 0.0000 
-1.4600  -2.0909 0.0000 
-1.4600  -1.9091 0.0000 
-1.4600  -1.7273 0.0000 
-1.4600  -1.5455 0.0000 
-1.4600  -1.3636 0.0000 
-1.4600  -1.1818 0.0000 
-1.4600  -1.0000 0.0001 
-1.4600  -0.8182 0.0001 
-1.4600  -0.6364 0.0001 
-1.4600  -0.4545 0.0002 
-1.4600  -0.2727 0.0002 
-1.4600  -0.0909 0.0002 
-1.4600  0.0909 0.0002 
-1.4600  0.2727 0.0002 
-1.4600  0.4545 0.0002 
-1.4600  0.6364 0.0001 
-1.4600  0.8182 0.0001 
-1.4600  1.0000 0.0001 
-1.4600  1.1818 0.0000 
-1.4600  1.3636 0.0000 
-1.4600  1.5455 0.0000 
-1.4600  1.7273 0.0000 
-1.4600  1.9091 0.0000 
-1.4600  2.0909 0.0000 
-1.4600  2.2727 0.0000 
-1.4600  2.4545 0.0000 
-1.4600  2.6364 0.0000 
-1.4600  2.8182 0.0000 
-1.4600  3.0000 0.0000 

-1.4200  -3.0000 0.0000 
-1.4200  -2.8182 0.0000 
-1.4200  -2.6364 0.0000 
-1.4200  -2.4545 0.0000 
-1.4200  -2.2727 0.0000 
-1.4200  -2.0909 0.0000 
-1.4200  -1.9091 0.0000 
-1.4200  -1.7273 0.0000 
-1.4200  -1.5455 0.0000 
-1.4200  -1.3636 0.0000 
-1.4200  -1.1818 0.0001 
-1.4200  -1.0000 0.0001 
-1.4200  -0.8182 0.0002 
-1.4200  -0.6364 0.0002 
-1.4200  -0.4545 0.0003 
-1.4200  -0.2727 0.0004 
-1.4200  -0.0909 0.0004 
-1.4200  0.0909 0.0004 
-1.4200  0.2727 0.0004 
-1.4200  0.4545 0.0003 
-1.4200  0.6364 0.0002 
-1.4200  0.8182 0.0002 
-1.4200  1.0000 0.0001 
-1.4200  1.1818 0.0001 
-1.4200  1.3636 0.0000 
-1.4200  1.5455 0.0000 
-1.4200  1.7273 0.0000 
-1.4200  1.9091 0.0000 
-1.4200  2.0909 0.0000 
-1.4200  2.2727 0.0000 
-1.4200  2.4545 0.0000 
-1.4200  2.6364 0.0000 
-1.4200  2.8182 0.0000 
-1.4200  3.0000 0.0000 

-1.3800  -3.0000 0.0000 
-1.3800  -2.8182 0.0000 
-1.3800  -2.6364 0.0000 
-1.3800  -2.4545 0.0000 
-1.3800  -2.2727 0.0000 
-1.3800  -2.0909 0.0000 
-1.3800  -1.9091 0.0000 
-1.3800  -1.7273 0.0000 
-1.3800  -1.5455 0.0000 
-1.3800  -1.3636 0.0001 
-1.3800  -1.1818 0.0001 
-1.3800  -1.0000 0.0002 
-1.3800  -0.8182 0.0003 
-1.3800  -0.6364 0.0004 
-1.3800  -0.4545 0.0005 
-1.3800  -0.2727 0.0006 
-1.3800  -0.0909 0.0007 
-1.3800  0.0909 0.0007 
-1.3800  0.2727 0.0006 
-1.3800  0.4545 0.0005 
-1.3800  0.6364 0.0004 
-1.3800  0.8182 0.0003 
-1.3800  1.0000 0.0002 
-1.3800  1.1818 0.0001 
-1.3800  1.3636 0.0001 
-1.3800  1.5455 0.0000 
-1.3800  1.7273 0.0000 
-1.3800  1.9091 0.0000 
-1.3800  2.0909 0.0000 
-1.3800  2.2727 0.0000 
-1.3800  2.4545 0.0000 
-1.3800  2.6364 0.0000 
-1.3800  2.8182 0.0000 
-1.3800  3.0000 0.0000 

-1.3400  -3.0000 0.0000 
-1.3400  -2.8182 0.0000 
-1.3400  -2.6364 0.0000 
-1.3400  -2.4545 0.0000 
-1.3400  -2.2727 0.0000 
-1.3400  -2.0909 0.0000 
-1.3400  -1.9091 0.0000 
-1.3400  -1.7273 0.0000 
-1.3400  -1.5455 0.0001 
-1.3400  -1.3636 0.0001 
-1.3400  -1.1818 0.0002 
-1.3400  -1.0000 0.0003 
-1.3400  -0.8182 0.0005 
-1.3400  -0.6364 0.0007 
-1.3400  -0.4545 0.0009 
-1.3400  -0.2727 0.0011 
-1.3400  -0.0909 0.0011 
-1.3400  0.0909 0.0011 
-1.3400  0.2727 0.0011 
-1.3400  0.4545 0.0009 
-1.3400  0.6364 0.0007 
-1.3400  0.8182 0.0005 
-1.3400  1.0000 0.0003 
-1.3400  1.1818 0.0002 
-1.3400  1.3636 0.0001 
-1.3400  1.5455 0.0001 
-1.3400  1.7273 0.0000 
-1.3400  1.9091 0.0000 
-1.3400  2.0909 0.0000 
-1.3400  2.2727 0.0000 
-1.3400  2.4545 0.0000 
-1.3400  2.6364 0.0000 
-1.3400  2.8182 0.0000 
-1.3400  3.0000 0.0000 

-1.3000  -3.0000 0.0000 
-1.3000  -2.8182 0.0000 
-1.3000  -2.6364 0.0000 
-1.3000  -2.4545 0.0000 
-1.3000  -2.2727 0.0000 
-1.3000  -2.0909 0.0000 
-1.3000  -1.9091 0.0000 
-1.3000  -1.7273 0.0000 
-1.3000  -1.5455 0.0001 
-1.3000  -1.3636 0.0002 
-1.3000  -1.1818 0.0003 
-1.3000  -1.0000 0.0006 
-1.3000  -0.8182 0.0009 
-1.3000  -0.6364 0.0012 
-1.3000  -0.4545 0.0015 
-1.3000  -0.2727 0.0018 
-1.3000  -0.0909 0.0019 
-1.3000  0.0909 0.0019 
-1.3000  0.2727 0.0018 
-1.3000  0.4545 0.0015 
-1.3000  0.6364 0.0012 
-1.3000  0.8182 0.0009 
-1.3000  1.0000 0.0006 
-1.3000  1.1818 0.0003 
-1.3000  1.3636 0.0002 
-1.3000  1.5455 0.0001 
-1.3000  1.7273 0.0000 
-1.3000  1.9091 0.0000 
-1.3000  2.0909 0.0000 
-1.3000  2.2727 0.0000 
-1.3000  2.4545 0.0000 
-1.3000  2.6364 0.0000 
-1.3000  2.8182 0.0000 
-1.3000  3.0000 0.0000 

-1.2600  -3.0000 0.0000 
-1.2600  -2.8182 0.0000 
-1.2600  -2.6364 0.0000 
-1.2600  -2.4545 0.0000 
-1.2600  -2.2727 0.0000 
-1.2600  -2.0909 0.0000 
-1.2600  -1.9091 0.0000 
-1.2600  -1.7273 0.0001 
-1.2600  -1.5455 0.0002 
-1.2600  -1.3636 0.0003 
-1.2600  -1.1818 0.0006 
-1.2600  -1.0000 0.0009 
-1.2600  -0.8182 0.0014 
-1.2600  -0.6364 0.0019 
-1.2600  -0.4545 0.0025 
-1.2600  -0.2727 0.0029 
-1.2600  -0.0909 0.0031 
-1.2600  0.0909 0.0031 
-1.2600  0.2727 0.0029 
-1.2600  0.4545 0.0025 
-1.2600  0.6364 0.0019 
-1.2600  0.8182 0.0014 
-1.2600  1.0000 0.0009 
-1.2600  1.1818 0.0006 
-1.2600  1.3636 0.0003 
-1.2600  1.5455 0.0002 
-1.2600  1.7273 0.0001 
-1.2600  1.9091 0.0000 
-1.2600  2.0909 0.0000 
-1.2600  2.2727 0.0000 
-1.2600  2.4545 0.0000 
-1.2600  2.6364 0.0000 
-1.2600  2.8182 0.0000 
-1.2600  3.0000 0.0000 

-1.2200  -3.0000 0.0000 
-1.2200  -2.8182 0.0000 
-1.2200  -2.6364 0.0000 
-1.2200  -2.4545 0.0000 
-1.2200  -2.2727 0.0000 
-1.2200  -2.0909 0.0000 
-1.2200  -1.9091 0.0001 
-1.2200  -1.7273 0.0001 
-1.2200  -1.5455 0.0003 
-1.2200  -1.3636 0.0005 
-1.2200  -1.1818 0.0009 
-1.2200  -1.0000 0.0015 
-1.2200  -0.8182 0.0023 
-1.2200  -0.6364 0.0031 
-1.2200  -0.4545 0.0040 
-1.2200  -0.2727 0.0046 
-1.2200  -0.0909 0.0050 
-1.2200  0.0909 0.0050 
-1.2200  0.2727 0.0046 
-1.2200  0.4545 0.0040 
-1.2200  0.6364 0.0031 
-1.2200  0.8182 0.0023 
-1.2200  1.0000 0.0015 
-1.2200  1.1818 0.0009 
-1.2200  1.3636 0.0005 
-1.2200  1.5455 0.0003 
-1.2200  1.7273 0.0001 
-1.2200  1.9091 0.0001 
-1.2200  2.0909 0.0000 
-1.2200  2.2727 0.0000 
-1.2200  2.4545 0.0000 
-1.2200  2.6364 0.0000 
-1.2200  2.8182 0.0000 
-1.2200  3.0000 0.0000 

-1.1800  -3.0000 0.0000 
-1.1800  -2.8182 0.0000 
-1.1800  -2.6364 0.0000 
-1.1800  -2.4545 0.0000 
-1.1800  -2.2727 0.0000 
-1.1800  -2.0909 0.0000 
-1.1800  -1.9091 0.0001 
-1.1800  -1.7273 0.0002 
-1.1800  -1.5455 0.0004 
-1.1800  -1.3636 0.0009 
-1.1800  -1.1818 0.0015 
-1.1800  -1.0000 0.0024 
-1.1800  -0.8182 0.0036 
-1.1800  -0.6364 0.0049 
-1.1800  -0.4545 0.0062 
-1.1800  -0.2727 0.0072 
-1.1800  -0.0909 0.0078 
-1.1800  0.0909 0.0078 
-1.1800  0.2727 0.0072 
-1.1800  0.4545 0.0062 
-1.1800  0.6364 0.0049 
-1.1800  0.8182 0.0036 
-1.1800  1.0000 0.0024 
-1.1800  1.1818 0.0015 
-1.1800  1.3636 0.0009 
-1.1800  1.5455 0.0004 
-1.1800  1.7273 0.0002 
-1.1800  1.9091 0.0001 
-1.1800  2.0909 0.0000 
-1.1800  2.2727 0.0000 
-1.1800  2.4545 0.0000 
-1.1800  2.6364 0.0000 
-1.1800  2.8182 0.0000 
-1.1800  3.0000 0.0000 

-1.1400  -3.0000 0.0000 
-1.1400  -2.8182 0.0000 
-1.1400  -2.6364 0.0000 
-1.1400  -2.4545 0.0000 
-1.1400  -2.2727 0.0000 
-1.1400  -2.0909 0.0001 
-1.1400  -1.9091 0.0001 
-1.1400  -1.7273 0.0003 
-1.1400  -1.5455 0.0007 
-1.1400  -1.3636 0.0014 
-1.1400  -1.1818 0.0024 
-1.1400  -1.0000 0.0038 
-1.1400  -0.8182 0.0056 
-1.1400  -0.6364 0.0075 
-1.1400  -0.4545 0.0095 
-1.1400  -0.2727 0.0110 
-1.1400  -0.0909 0.0118 
-1.1400  0.0909 0.0118 
-1.1400  0.2727 0.0110 
-1.1400  0.4545 0.0095 
-1.1400  0.6364 0.0075 
-1.1400  0.8182 0.0056 
-1.1400  1.0000 0.0038 
-1.1400  1.1818 0.0024 
-1.1400  1.3636 0.0014 
-1.1400  1.5455 0.0007 
-1.1400  1.7273 0.0003 
-1.1400  1.9091 0.0001 
-1.1400  2.0909 0.0001 
-1.1400  2.2727 0.0000 
-1.1400  2.4545 0.0000 
-1.1400  2.6364 0.0000 
-1.1400  2.8182 0.0000 
-1.1400  3.0000 0.0000 

-1.1000  -3.0000 0.0000 
-1.1000  -2.8182 0.0000 
-1.1000  -2.6364 0.0000 
-1.1000  -2.4545 0.0000 
-1.1000  -2.2727 0.0000 
-1.1000  -2.0909 0.0001 
-1.1000  -1.9091 0.0002 
-1.1000  -1.7273 0.0005 
-1.1000  -1.5455 0.0011 
-1.1000  -1.3636 0.0021 
-1.1000  -1.1818 0.0036 
-1.1000  -1.0000 0.0057 
-1.1000  -0.8182 0.0084 
-1.1000  -0.6364 0.0113 
-1.1000  -0.4545 0.0141 
-1.1000  -0.2727 0.0163 
-1.1000  -0.0909 0.0175 
-1.1000  0.0909 0.0175 
-1.1000  0.2727 0.0163 
-1.1000  0.4545 0.0141 
-1.1000  0.6364 0.0113 
-1.1000  0.8182 0.0084 
-1.1000  1.0000 0.0057 
-1.1000  1.1818 0.0036 
-1.1000  1.3636 0.0021 
-1.1000  1.5455 0.0011 
-1.1000  1.7273 0.0005 
-1.1000  1.9091 0.0002 
-1.1000  2.0909 0.0001 
-1.1000  2.2727 0.0000 
-1.1000  2.4545 0.0000 
-1.1000  2.6364 0.0000 
-1.1000  2.8182 0.0000 
-1.1000  3.0000 0.0000 

-1.0600  -3.0000 0.0000 
-1.0600  -2.8182 0.0000 
-1.0600  -2.6364 0.0000 
-1.0600  -2.4545 0.0000 
-1.0600  -2.2727 0.0001 
-1.0600  -2.0909 0.0001 
-1.0600  -1.9091 0.0004 
-1.0600  -1.7273 0.0008 
-1.0600  -1.5455 0.0017 
-1.0600  -1.3636 0.0031 
-1.0600  -1.1818 0.0054 
-1.0600  -1.0000 0.0085 
-1.0600  -0.8182 0.0124 
-1.0600  -0.6364 0.0166 
-1.0600  -0.4545 0.0206 
-1.0600  -0.2727 0.0237 
-1.0600  -0.0909 0.0254 
-1.0600  0.0909 0.0254 
-1.0600  0.2727 0.0237 
-1.0600  0.4545 0.0206 
-1.0600  0.6364 0.0166 
-1.0600  0.8182 0.0124 
-1.0600  1.0000 0.0085 
-1.0600  1.1818 0.0054 
-1.0600  1.3636 0.0031 
-1.0600  1.5455 0.0017 
-1.0600  1.7273 0.0008 
-1.0600  1.9091 0.0004 
-1.0600  2.0909 0.0001 
-1.0600  2.2727 0.0001 
-1.0600  2.4545 0.0000 
-1.0600  2.6364 0.0000 
-1.0600  2.8182 0.0000 
-1.0600  3.0000 0.0000 

-1.0200  -3.0000 0.0000 
-1.0200  -2.8182 0.0000 
-1.0200  -2.6364 0.0000 
-1.0200  -2.4545 0.0000 
-1.0200  -2.2727 0.0001 
-1.0200  -2.0909 0.0002 
-1.0200  -1.9091 0.0005 
-1.0200  -1.7273 0.0012 
-1.0200  -1.5455 0.0025 
-1.0200  -1.3636 0.0047 
-1.0200  -1.1818 0.0079 
-1.0200  -1.0000 0.0124 
-1.0200  -0.8182 0.0179 
-1.0200  -0.6364 0.0237 
-1.0200  -0.4545 0.0292 
-1.0200  -0.2727 0.0335 
-1.0200  -0.0909 0.0359 
-1.0200  0.0909 0.0359 
-1.0200  0.2727 0.0335 
-1.0200  0.4545 0.0292 
-1.0200  0.6364 0.0237 
-1.0200  0.8182 0.0179 
-1.0200  1.0000 0.0124 
-1.0200  1.1818 0.0079 
-1.0200  1.3636 0.0047 
-1.0200  1.5455 0.0025 
-1.0200  1.7273 0.0012 
-1.0200  1.9091 0.0005 
-1.0200  2.0909 0.0002 
-1.0200  2.2727 0.0001 
-1.0200  2.4545 0.0000 
-1.0200  2.6364 0.0000 
-1.0200  2.8182 0.0000 
-1.0200  3.0000 0.0000 

-0.9800  -3.0000 0.0000 
-0.9800  -2.8182 0.0000 
-0.9800  -2.6364 0.0000 
-0.9800  -2.4545 0.0000 
-0.9800  -2.2727 0.0001 
-0.9800  -2.0909 0.0003 
-0.9800  -1.9091 0.0008 
-0.9800  -1.7273 0.0018 
-0.9800  -1.5455 0.0036 
-0.9800  -1.3636 0.0067 
-0.9800  -1.1818 0.0114 
-0.9800  -1.0000 0.0177 
-0.9800  -0.8182 0.0252 
-0.9800  -0.6364 0.0332 
-0.9800  -0.4545 0.0406 
-0.9800  -0.2727 0.0463 
-0.9800  -0.0909 0.0494 
-0.9800  0.0909 0.0494 
-0.9800  0.2727 0.0463 
-0.9800  0.4545 0.0406 
-0.9800  0.6364 0.0332 
-0.9800  0.8182 0.0252 
-0.9800  1.0000 0.0177 
-0.9800  1.1818 0.0114 
-0.9800  1.3636 0.0067 
-0.9800  1.5455 0.0036 
-0.9800  1.7273 0.0018 
-0.9800  1.9091 0.0008 
-0.9800  2.0909 0.0003 
-0.9800  2.2727 0.0001 
-0.9800  2.4545 0.0000 
-0.9800  2.6364 0.0000 
-0.9800  2.8182 0.0000 
-0.9800  3.0000 0.0000 

-0.9400  -3.0000 0.0000 
-0.9400  -2.8182 0.0000 
-0.9400  -2.6364 0.0000 
-0.9400  -2.4545 0.0001 
-0.9400  -2.2727 0.0002 
-0.9400  -2.0909 0.0005 
-0.9400  -1.9091 0.0012 
-0.9400  -1.7273 0.0026 
-0.9400  -1.5455 0.0052 
-0.9400  -1.3636 0.0096 
-0.9400  -1.1818 0.0160 
-0.9400  -1.0000 0.0246 
-0.9400  -0.8182 0.0347 
-0.9400  -0.6364 0.0453 
-0.9400  -0.4545 0.0550 
-0.9400  -0.2727 0.0624 
-0.9400  -0.0909 0.0664 
-0.9400  0.0909 0.0664 
-0.9400  0.2727 0.0624 
-0.9400  0.4545 0.0550 
-0.9400  0.6364 0.0453 
-0.9400  0.8182 0.0347 
-0.9400  1.0000 0.0246 
-0.9400  1.1818 0.0160 
-0.9400  1.3636 0.0096 
-0.9400  1.5455 0.0052 
-0.9400  1.7273 0.0026 
-0.9400  1.9091 0.0012 
-0.9400  2.0909 0.0005 
-0.9400  2.2727 0.0002 
-0.9400  2.4545 0.0001 
-0.9400  2.6364 0.0000 
-0.9400  2.8182 0.0000 
-0.9400  3.0000 0.0000 

-0.9000  -3.0000 0.0000 
-0.9000  -2.8182 0.0000 
-0.9000  -2.6364 0.0000 
-0.9000  -2.4545 0.0001 
-0.9000  -2.2727 0.0003 
-0.9000  -2.0909 0.0007 
-0.9000  -1.9091 0.0017 
-0.9000  -1.7273 0.0037 
-0.9000  -1.5455 0.0073 
-0.9000  -1.3636 0.0133 
-0.9000  -1.1818 0.0220 
-0.9000  -1.0000 0.0334 
-0.9000  -0.8182 0.0466 
-0.9000  -0.6364 0.0603 
-0.9000  -0.4545 0.0726 
-0.9000  -0.2727 0.0818 
-0.9000  -0.0909 0.0868 
-0.9000  0.0909 0.0868 
-0.9000  0.2727 0.0818 
-0.9000  0.4545 0.0726 
-0.9000  0.6364 0.0603 
-0.9000  0.8182 0.0466 
-0.9000  1.0000 0.0334 
-0.9000  1.1818 0.0220 
-0.9000  1.3636 0.0133 
-0.9000  1.5455 0.0073 
-0.9000  1.7273 0.0037 
-0.9000  1.9091 0.0017 
-0.9000  2.0909 0.0007 
-0.9000  2.2727 0.0003 
-0.9000  2.4545 0.0001 
-0.9000  2.6364 0.0000 
-0.9000  2.8182 0.0000 
-0.9000  3.0000 0.0000 

-0.8600  -3.0000 0.0000 
-0.8600  -2.8182 0.0000 
-0.8600  -2.6364 0.0000 
-0.8600  -2.4545 0.0001 
-0.8600  -2.2727 0.0004 
-0.8600  -2.0909 0.0010 
-0.8600  -1.9091 0.0023 
-0.8600  -1.7273 0.0051 
-0.8600  -1.5455 0.0101 
-0.8600  -1.3636 0.0181 
-0.8600  -1.1818 0.0297 
-0.8600  -1.0000 0.0444 
-0.8600  -0.8182 0.0612 
-0.8600  -0.6364 0.0783 
-0.8600  -0.4545 0.0933 
-0.8600  -0.2727 0.1045 
-0.8600  -0.0909 0.1104 
-0.8600  0.0909 0.1104 
-0.8600  0.2727 0.1045 
-0.8600  0.4545 0.0933 
-0.8600  0.6364 0.0783 
-0.8600  0.8182 0.0612 
-0.8600  1.0000 0.0444 
-0.8600  1.1818 0.0297 
-0.8600  1.3636 0.0181 
-0.8600  1.5455 0.0101 
-0.8600  1.7273 0.0051 
-0.8600  1.9091 0.0023 
-0.8600  2.0909 0.0010 
-0.8600  2.2727 0.0004 
-0.8600  2.4545 0.0001 
-0.8600  2.6364 0.0000 
-0.8600  2.8182 0.0000 
-0.8600  3.0000 0.0000 

-0.8200  -3.0000 0.0000 
-0.8200  -2.8182 0.0000 
-0.8200  -2.6364 0.0001 
-0.8200  -2.4545 0.0002 
-0.8200  -2.2727 0.0005 
-0.8200  -2.0909 0.0013 
-0.8200  -1.9091 0.0032 
-0.8200  -1.7273 0.0070 
-0.8200  -1.5455 0.0136 
-0.8200  -1.3636 0.0242 
-0.8200  -1.1818 0.0391 
-0.8200  -1.0000 0.0577 
-0.8200  -0.8182 0.0786 
-0.8200  -0.6364 0.0992 
-0.8200  -0.4545 0.1170 
-0.8200  -0.2727 0.1299 
-0.8200  -0.0909 0.1367 
-0.8200  0.0909 0.1367 
-0.8200  0.2727 0.1299 
-0.8200  0.4545 0.1170 
-0.8200  0.6364 0.0992 
-0.8200  0.8182 0.0786 
-0.8200  1.0000 0.0577 
-0.8200  1.1818 0.0391 
-0.8200  1.3636 0.0242 
-0.8200  1.5455 0.0136 
-0.8200  1.7273 0.0070 
-0.8200  1.9091 0.0032 
-0.8200  2.0909 0.0013 
-0.8200  2.2727 0.0005 
-0.8200  2.4545 0.0002 
-0.8200  2.6364 0.0001 
-0.8200  2.8182 0.0000 
-0.8200  3.0000 0.0000 

-0.7800  -3.0000 0.0000 
-0.7800  -2.8182 0.0000 
-0.7800  -2.6364 0.0001 
-0.7800  -2.4545 0.0002 
-0.7800  -2.2727 0.0007 
-0.7800  -2.0909 0.0018 
-0.7800  -1.9091 0.0044 
-0.7800  -1.7273 0.0093 
-0.7800  -1.5455 0.0180 
-0.7800  -1.3636 0.0316 
-0.7800  -1.1818 0.0504 
-0.7800  -1.0000 0.0734 
-0.7800  -0.8182 0.0985 
-0.7800  -0.6364 0.1225 
-0.7800  -0.4545 0.1427 
-0.7800  -0.2727 0.1570 
-0.7800  -0.0909 0.1644 
-0.7800  0.0909 0.1644 
-0.7800  0.2727 0.1570 
-0.7800  0.4545 0.1427 
-0.7800  0.6364 0.1225 
-0.7800  0.8182 0.0985 
-0.7800  1.0000 0.0734 
-0.7800  1.1818 0.0504 
-0.7800  1.3636 0.0316 
-0.7800  1.5455 0.0180 
-0.7800  1.7273 0.0093 
-0.7800  1.9091 0.0044 
-0.7800  2.0909 0.0018 
-0.7800  2.2727 0.0007 
-0.7800  2.4545 0.0002 
-0.7800  2.6364 0.0001 
-0.7800  2.8182 0.0000 
-0.7800  3.0000 0.0000 

-0.7400  -3.0000 0.0000 
-0.7400  -2.8182 0.0000 
-0.7400  -2.6364 0.0001 
-0.7400  -2.4545 0.0003 
-0.7400  -2.2727 0.0009 
-0.7400  -2.0909 0.0025 
-0.7400  -1.9091 0.0058 
-0.7400  -1.7273 0.0123 
-0.7400  -1.5455 0.0234 
-0.7400  -1.3636 0.0405 
-0.7400  -1.1818 0.0637 
-0.7400  -1.0000 0.0913 
-0.7400  -0.8182 0.1204 
-0.7400  -0.6364 0.1475 
-0.7400  -0.4545 0.1694 
-0.7400  -0.2727 0.1844 
-0.7400  -0.0909 0.1919 
-0.7400  0.0909 0.1919 
-0.7400  0.2727 0.1844 
-0.7400  0.4545 0.1694 
-0.7400  0.6364 0.1475 
-0.7400  0.8182 0.1204 
-0.7400  1.0000 0.0913 
-0.7400  1.1818 0.0637 
-0.7400  1.3636 0.0405 
-0.7400  1.5455 0.0234 
-0.7400  1.7273 0.0123 
-0.7400  1.9091 0.0058 
-0.7400  2.0909 0.0025 
-0.7400  2.2727 0.0009 
-0.7400  2.4545 0.0003 
-0.7400  2.6364 0.0001 
-0.7400  2.8182 0.0000 
-0.7400  3.0000 0.0000 

-0.7000  -3.0000 0.0000 
-0.7000  -2.8182 0.0000 
-0.7000  -2.6364 0.0001 
-0.7000  -2.4545 0.0004 
-0.7000  -2.2727 0.0012 
-0.7000  -2.0909 0.0032 
-0.7000  -1.9091 0.0075 
-0.7000  -1.7273 0.0158 
-0.7000  -1.5455 0.0299 
-0.7000  -1.3636 0.0509 
-0.7000  -1.1818 0.0788 
-0.7000  -1.0000 0.1110 
-0.7000  -0.8182 0.1439 
-0.7000  -0.6364 0.1730 
-0.7000  -0.4545 0.1956 
-0.7000  -0.2727 0.2102 
-0.7000  -0.0909 0.2173 
-0.7000  0.0909 0.2173 
-0.7000  0.2727 0.2102 
-0.7000  0.4545 0.1956 
-0.7000  0.6364 0.1730 
-0.7000  0.8182 0.1439 
-0.7000  1.0000 0.1110 
-0.7000  1.1818 0.0788 
-0.7000  1.3636 0.0509 
-0.7000  1.5455 0.0299 
-0.7000  1.7273 0.0158 
-0.7000  1.9091 0.0075 
-0.7000  2.0909 0.0032 
-0.7000  2.2727 0.0012 
-0.7000  2.4545 0.0004 
-0.7000  2.6364 0.0001 
-0.7000  2.8182 0.0000 
-0.7000  3.0000 0.0000 

-0.6600  -3.0000 0.0000 
-0.6600  -2.8182 0.0000 
-0.6600  -2.6364 0.0002 
-0.6600  -2.4545 0.0006 
-0.6600  -2.2727 0.0016 
-0.6600  -2.0909 0.0042 
-0.6600  -1.9091 0.0096 
-0.6600  -1.7273 0.0200 
-0.6600  -1.5455 0.0373 
-0.6600  -1.3636 0.0628 
-0.6600  -1.1818 0.0955 
-0.6600  -1.0000 0.1321 
-0.6600  -0.8182 0.1677 
-0.6600  -0.6364 0.1977 
-0.6600  -0.4545 0.2193 
-0.6600  -0.2727 0.2324 
-0.6600  -0.0909 0.2383 
-0.6600  0.0909 0.2383 
-0.6600  0.2727 0.2324 
-0.6600  0.4545 0.2193 
-0.6600  0.6364 0.1977 
-0.6600  0.8182 0.1677 
-0.6600  1.0000 0.1321 
-0.6600  1.1818 0.0955 
-0.6600  1.3636 0.0628 
-0.6600  1.5455 0.0373 
-0.6600  1.7273 0.0200 
-0.6600  1.9091 0.0096 
-0.6600  2.0909 0.0042 
-0.6600  2.2727 0.0016 
-0.6600  2.4545 0.0006 
-0.6600  2.6364 0.0002 
-0.6600  2.8182 0.0000 
-0.6600  3.0000 0.0000 

-0.6200  -3.0000 0.0000 
-0.6200  -2.8182 0.0001 
-0.6200  -2.6364 0.0002 
-0.6200  -2.4545 0.0007 
-0.6200  -2.2727 0.0021 
-0.6200  -2.0909 0.0053 
-0.6200  -1.9091 0.0121 
-0.6200  -1.7273 0.0249 
-0.6200  -1.5455 0.0459 
-0.6200  -1.3636 0.0759 
-0.6200  -1.1818 0.1134 
-0.6200  -1.0000 0.1538 
-0.6200  -0.8182 0.1910 
-0.6200  -0.6364 0.2200 
-0.6200  -0.4545 0.2388 
-0.6200  -0.2727 0.2487 
-0.6200  -0.0909 0.2526 
-0.6200  0.0909 0.2526 
-0.6200  0.2727 0.2487 
-0.6200  0.4545 0.2388 
-0.6200  0.6364 0.2200 
-0.6200  0.8182 0.1910 
-0.6200  1.0000 0.1538 
-0.6200  1.1818 0.1134 
-0.6200  1.3636 0.0759 
-0.6200  1.5455 0.0459 
-0.6200  1.7273 0.0249 
-0.6200  1.9091 0.0121 
-0.6200  2.0909 0.0053 
-0.6200  2.2727 0.0021 
-0.6200  2.4545 0.0007 
-0.6200  2.6364 0.0002 
-0.6200  2.8182 0.0001 
-0.6200  3.0000 0.0000 

-0.5800  -3.0000 0.0000 
-0.5800  -2.8182 0.0001 
-0.5800  -2.6364 0.0003 
-0.5800  -2.4545 0.0009 
-0.5800  -2.2727 0.0026 
-0.5800  -2.0909 0.0066 
-0.5800  -1.9091 0.0150 
-0.5800  -1.7273 0.0305 
-0.5800  -1.5455 0.0553 
-0.5800  -1.3636 0.0901 
-0.5800  -1.1818 0.1321 
-0.5800  -1.0000 0.1752 
-0.5800  -0.8182 0.2123 
-0.5800  -0.6364 0.2383 
-0.5800  -0.4545 0.2523 
-0.5800  -0.2727 0.2574 
-0.5800  -0.0909 0.2584 
-0.5800  0.0909 0.2584 
-0.5800  0.2727 0.2574 
-0.5800  0.4545 0.2523 
-0.5800  0.6364 0.2383 
-0.5800  0.8182 0.2123 
-0.5800  1.0000 0.1752 
-0.5800  1.1818 0.1321 
-0.5800  1.3636 0.0901 
-0.5800  1.5455 0.0553 
-0.5800  1.7273 0.0305 
-0.5800  1.9091 0.0150 
-0.5800  2.0909 0.0066 
-0.5800  2.2727 0.0026 
-0.5800  2.4545 0.0009 
-0.5800  2.6364 0.0003 
-0.5800  2.8182 0.0001 
-0.5800  3.0000 0.0000 

-0.5400  -3.0000 0.0000 
-0.5400  -2.8182 0.0001 
-0.5400  -2.6364 0.0004 
-0.5400  -2.4545 0.0011 
-0.5400  -2.2727 0.0032 
-0.5400  -2.0909 0.0081 
-0.5400  -1.9091 0.0183 
-0.5400  -1.7273 0.0366 
-0.5400  -1.5455 0.0656 
-0.5400  -1.3636 0.1051 
-0.5400  -1.1818 0.1510 
-0.5400  -1.0000 0.1956 
-0.5400  -0.8182 0.2306 
-0.5400  -0.6364 0.2512 
-0.5400  -0.4545 0.2582 
-0.5400  -0.2727 0.2572 
-0.5400  -0.0909 0.2545 
-0.5400  0.0909 0.2545 
-0.5400  0.2727 0.2572 
-0.5400  0.4545 0.2582 
-0.5400  0.6364 0.2512 
-0.5400  0.8182 0.2306 
-0.5400  1.0000 0.1956 
-0.5400  1.1818 0.1510 
-0.5400  1.3636 0.1051 
-0.5400  1.5455 0.0656 
-0.5400  1.7273 0.0366 
-0.5400  1.9091 0.0183 
-0.5400  2.0909 0.0081 
-0.5400  2.2727 0.0032 
-0.5400  2.4545 0.0011 
-0.5400  2.6364 0.0004 
-0.5400  2.8182 0.0001 
-0.5400  3.0000 0.0000 

-0.5000  -3.0000 0.0000 
-0.5000  -2.8182 0.0001 
-0.5000  -2.6364 0.0004 
-0.5000  -2.4545 0.0014 
-0.5000  -2.2727 0.0039 
-0.5000  -2.0909 0.0098 
-0.5000  -1.9091 0.0218 
-0.5000  -1.7273 0.0433 
-0.5000  -1.5455 0.0765 
-0.5000  -1.3636 0.1205 
-0.5000  -1.1818 0.1695 
-0.5000  -1.0000 0.2139 
-0.5000  -0.8182 0.2448 
-0.5000  -0.6364 0.2578 
-0.5000  -0.4545 0.2560 
-0.5000  -0.2727 0.2475 
-0.5000  -0.0909 0.2407 
-0.5000  0.0909 0.2407 
-0.5000  0.2727 0.2475 
-0.5000  0.4545 0.2560 
-0.5000  0.6364 0.2578 
-0.5000  0.8182 0.2448 
-0.5000  1.0000 0.2139 
-0.5000  1.1818 0.1695 
-0.5000  1.3636 0.1205 
-0.5000  1.5455 0.0765 
-0.5000  1.7273 0.0433 
-0.5000  1.9091 0.0218 
-0.5000  2.0909 0.0098 
-0.5000  2.2727 0.0039 
-0.5000  2.4545 0.0014 
-0.5000  2.6364 0.0004 
-0.5000  2.8182 0.0001 
-0.5000  3.0000 0.0000 

-0.4600  -3.0000 0.0000 
-0.4600  -2.8182 0.0002 
-0.4600  -2.6364 0.0005 
-0.4600  -2.4545 0.0017 
-0.4600  -2.2727 0.0047 
-0.4600  -2.0909 0.0117 
-0.4600  -1.9091 0.0257 
-0.4600  -1.7273 0.0504 
-0.4600  -1.5455 0.0878 
-0.4600  -1.3636 0.1358 
-0.4600  -1.1818 0.1869 
-0.4600  -1.0000 0.2296 
-0.4600  -0.8182 0.2541 
-0.4600  -0.6364 0.2575 
-0.4600  -0.4545 0.2455 
-0.4600  -0.2727 0.2289 
-0.4600  -0.0909 0.2177 
-0.4600  0.0909 0.2177 
-0.4600  0.2727 0.2289 
-0.4600  0.4545 0.2455 
-0.4600  0.6364 0.2575 
-0.4600  0.8182 0.2541 
-0.4600  1.0000 0.2296 
-0.4600  1.1818 0.1869 
-0.4600  1.3636 0.1358 
-0.4600  1.5455 0.0878 
-0.4600  1.7273 0.0504 
-0.4600  1.9091 0.0257 
-0.4600  2.0909 0.0117 
-0.4600  2.2727 0.0047 
-0.4600  2.4545 0.0017 
-0.4600  2.6364 0.0005 
-0.4600  2.8182 0.0002 
-0.4600  3.0000 0.0000 

-0.4200  -3.0000 0.0000 
-0.4200  -2.8182 0.0002 
-0.4200  -2.6364 0.0006 
-0.4200  -2.4545 0.0020 
-0.4200  -2.2727 0.0055 
-0.4200  -2.0909 0.0136 
-0.4200  -1.9091 0.0298 
-0.4200  -1.7273 0.0578 
-0.4200  -1.5455 0.0992 
-0.4200  -1.3636 0.1508 
-0.4200  -1.1818 0.2028 
-0.4200  -1.0000 0.2420 
-0.4200  -0.8182 0.2582 
-0.4200  -0.6364 0.2505 
-0.4200  -0.4545 0.2275 
-0.4200  -0.2727 0.2029 
-0.4200  -0.0909 0.1876 
-0.4200  0.0909 0.1876 
-0.4200  0.2727 0.2029 
-0.4200  0.4545 0.2275 
-0.4200  0.6364 0.2505 
-0.4200  0.8182 0.2582 
-0.4200  1.0000 0.2420 
-0.4200  1.1818 0.2028 
-0.4200  1.3636 0.1508 
-0.4200  1.5455 0.0992 
-0.4200  1.7273 0.0578 
-0.4200  1.9091 0.0298 
-0.4200  2.0909 0.0136 
-0.4200  2.2727 0.0055 
-0.4200  2.4545 0.0020 
-0.4200  2.6364 0.0006 
-0.4200  2.8182 0.0002 
-0.4200  3.0000 0.0000 

-0.3800  -3.0000 0.0001 
-0.3800  -2.8182 0.0002 
-0.3800  -2.6364 0.0008 
-0.3800  -2.4545 0.0023 
-0.3800  -2.2727 0.0064 
-0.3800  -2.0909 0.0157 
-0.3800  -1.9091 0.0340 
-0.3800  -1.7273 0.0652 
-0.3800  -1.5455 0.1105 
-0.3800  -1.3636 0.1649 
-0.3800  -1.1818 0.2167 
-0.3800  -1.0000 0.2508 
-0.3800  -0.8182 0.2573 
-0.3800  -0.6364 0.2376 
-0.3800  -0.4545 0.2038 
-0.3800  -0.2727 0.1717 
-0.3800  -0.0909 0.1531 
-0.3800  0.0909 0.1531 
-0.3800  0.2727 0.1717 
-0.3800  0.4545 0.2038 
-0.3800  0.6364 0.2376 
-0.3800  0.8182 0.2573 
-0.3800  1.0000 0.2508 
-0.3800  1.1818 0.2167 
-0.3800  1.3636 0.1649 
-0.3800  1.5455 0.1105 
-0.3800  1.7273 0.0652 
-0.3800  1.9091 0.0340 
-0.3800  2.0909 0.0157 
-0.3800  2.2727 0.0064 
-0.3800  2.4545 0.0023 
-0.3800  2.6364 0.0008 
-0.3800  2.8182 0.0002 
-0.3800  3.0000 0.0001 

-0.3400  -3.0000 0.0001 
-0.3400  -2.8182 0.0003 
-0.3400  -2.6364 0.0009 
-0.3400  -2.4545 0.0027 
-0.3400  -2.2727 0.0073 
-0.3400  -2.0909 0.0178 
-0.3400  -1.9091 0.0383 
-0.3400  -1.7273 0.0726 
-0.3400  -1.5455 0.1213 
-0.3400  -1.3636 0.1779 
-0.3400  -1.1818 0.2284 
-0.3400  -1.0000 0.2562 
-0.3400  -0.8182 0.2520 
-0.3400  -0.6364 0.2200 
-0.3400  -0.4545 0.1763 
-0.3400  -0.2727 0.1384 
-0.3400  -0.0909 0.1175 
-0.3400  0.0909 0.1175 
-0.3400  0.2727 0.1384 
-0.3400  0.4545 0.1763 
-0.3400  0.6364 0.2200 
-0.3400  0.8182 0.2520 
-0.3400  1.0000 0.2562 
-0.3400  1.1818 0.2284 
-0.3400  1.3636 0.1779 
-0.3400  1.5455 0.1213 
-0.3400  1.7273 0.0726 
-0.3400  1.9091 0.0383 
-0.3400  2.0909 0.0178 
-0.3400  2.2727 0.0073 
-0.3400  2.4545 0.0027 
-0.3400  2.6364 0.0009 
-0.3400  2.8182 0.0003 
-0.3400  3.0000 0.0001 

-0.3000  -3.0000 0.0001 
-0.3000  -2.8182 0.0003 
-0.3000  -2.6364 0.0010 
-0.3000  -2.4545 0.0030 
-0.3000  -2.2727 0.0082 
-0.3000  -2.0909 0.0199 
-0.3000  -1.9091 0.0424 
-0.3000  -1.7273 0.0797 
-0.3000  -1.5455 0.1315 
-0.3000  -1.3636 0.1896 
-0.3000  -1.1818 0.2378 
-0.3000  -1.0000 0.2584 
-0.3000  -0.8182 0.2431 
-0.3000  -0.6364 0.1996 
-0.3000  -0.4545 0.1474 
-0.3000  -0.2727 0.1057 
-0.3000  -0.0909 0.0839 
-0.3000  0.0909 0.0839 
-0.3000  0.2727 0.1057 
-0.3000  0.4545 0.1474 
-0.3000  0.6364 0.1996 
-0.3000  0.8182 0.2431 
-0.3000  1.0000 0.2584 
-0.3000  1.1818 0.2378 
-0.3000  1.3636 0.1896 
-0.3000  1.5455 0.1315 
-0.3000  1.7273 0.0797 
-0.3000  1.9091 0.0424 
-0.3000  2.0909 0.0199 
-0.3000  2.2727 0.0082 
-0.3000  2.4545 0.0030 
-0.3000  2.6364 0.0010 
-0.3000  2.8182 0.0003 
-0.3000  3.0000 0.0001 

-0.2600  -3.0000 0.0001 
-0.2600  -2.8182 0.0003 
-0.2600  -2.6364 0.0011 
-0.2600  -2.4545 0.0034 
-0.2600  -2.2727 0.0091 
-0.2600  -2.0909 0.0219 
-0.2600  -1.9091 0.0464 
-0.2600  -1.7273 0.0863 
-0.2600  -1.5455 0.1407 
-0.2600  -1.3636 0.1997 
-0.2600  -1.1818 0.2449 
-0.2600  -1.0000 0.2579 
-0.2600  -0.8182 0.2317 
-0.2600  -0.6364 0.1779 
-0.2600  -0.4545 0.1195 
-0.2600  -0.2727 0.0761 
-0.2600  -0.0909 0.0549 
-0.2600  0.0909 0.0549 
-0.2600  0.2727 0.0761 
-0.2600  0.4545 0.1195 
-0.2600  0.6364 0.1779 
-0.2600  0.8182 0.2317 
-0.2600  1.0000 0.2579 
-0.2600  1.1818 0.2449 
-0.2600  1.3636 0.1997 
-0.2600  1.5455 0.1407 
-0.2600  1.7273 0.0863 
-0.2600  1.9091 0.0464 
-0.2600  2.0909 0.0219 
-0.2600  2.2727 0.0091 
-0.2600  2.4545 0.0034 
-0.2600  2.6364 0.0011 
-0.2600  2.8182 0.0003 
-0.2600  3.0000 0.0001 

-0.2200  -3.0000 0.0001 
-0.2200  -2.8182 0.0004 
-0.2200  -2.6364 0.0012 
-0.2200  -2.4545 0.0037 
-0.2200  -2.2727 0.0100 
-0.2200  -2.0909 0.0238 
-0.2200  -1.9091 0.0500 
-0.2200  -1.7273 0.0924 
-0.2200  -1.5455 0.1489 
-0.2200  -1.3636 0.2082 
-0.2200  -1.1818 0.2501 
-0.2200  -1.0000 0.2554 
-0.2200  -0.8182 0.2193 
-0.2200  -0.6364 0.1568 
-0.2200  -0.4545 0.0944 
-0.2200  -0.2727 0.0516 
-0.2200  -0.0909 0.0323 
-0.2200  0.0909 0.0323 
-0.2200  0.2727 0.0516 
-0.2200  0.4545 0.0944 
-0.2200  0.6364 0.1568 
-0.2200  0.8182 0.2193 
-0.2200  1.0000 0.2554 
-0.2200  1.1818 0.2501 
-0.2200  1.3636 0.2082 
-0.2200  1.5455 0.1489 
-0.2200  1.7273 0.0924 
-0.2200  1.9091 0.0500 
-0.2200  2.0909 0.0238 
-0.2200  2.2727 0.0100 
-0.2200  2.4545 0.0037 
-0.2200  2.6364 0.0012 
-0.2200  2.8182 0.0004 
-0.2200  3.0000 0.0001 

-0.1800  -3.0000 0.0001 
-0.1800  -2.8182 0.0004 
-0.1800  -2.6364 0.0013 
-0.1800  -2.4545 0.0040 
-0.1800  -2.2727 0.0107 
-0.1800  -2.0909 0.0254 
-0.1800  -1.9091 0.0532 
-0.1800  -1.7273 0.0976 
-0.1800  -1.5455 0.1559 
-0.1800  -1.3636 0.2151 
-0.1800  -1.1818 0.2536 
-0.1800  -1.0000 0.2518 
-0.1800  -0.8182 0.2069 
-0.1800  -0.6364 0.1377 
-0.1800  -0.4545 0.0733 
-0.1800  -0.2727 0.0329 
-0.1800  -0.0909 0.0166 
-0.1800  0.0909 0.0166 
-0.1800  0.2727 0.0329 
-0.1800  0.4545 0.0733 
-0.1800  0.6364 0.1377 
-0.1800  0.8182 0.2069 
-0.1800  1.0000 0.2518 
-0.1800  1.1818 0.2536 
-0.1800  1.3636 0.2151 
-0.1800  1.5455 0.1559 
-0.1800  1.7273 0.0976 
-0.1800  1.9091 0.0532 
-0.1800  2.0909 0.0254 
-0.1800  2.2727 0.0107 
-0.1800  2.4545 0.0040 
-0.1800  2.6364 0.0013 
-0.1800  2.8182 0.0004 
-0.1800  3.0000 0.0001 

-0.1400  -3.0000 0.0001 
-0.1400  -2.8182 0.0004 
-0.1400  -2.6364 0.0014 
-0.1400  -2.4545 0.0042 
-0.1400  -2.2727 0.0113 
-0.1400  -2.0909 0.0268 
-0.1400  -1.9091 0.0559 
-0.1400  -1.7273 0.1020 
-0.1400  -1.5455 0.1616 
-0.1400  -1.3636 0.2205 
-0.1400  -1.1818 0.2558 
-0.1400  -1.0000 0.2478 
-0.1400  -0.8182 0.1957 
-0.1400  -0.6364 0.1216 
-0.1400  -0.4545 0.0569 
-0.1400  -0.2727 0.0199 
-0.1400  -0.0909 0.0071 
-0.1400  0.0909 0.0071 
-0.1400  0.2727 0.0199 
-0.1400  0.4545 0.0569 
-0.1400  0.6364 0.1216 
-0.1400  0.8182 0.1957 
-0.1400  1.0000 0.2478 
-0.1400  1.1818 0.2558 
-0.1400  1.3636 0.2205 
-0.1400  1.5455 0.1616 
-0.1400  1.7273 0.1020 
-0.1400  1.9091 0.0559 
-0.1400  2.0909 0.0268 
-0.1400  2.2727 0.0113 
-0.1400  2.4545 0.0042 
-0.1400  2.6364 0.0014 
-0.1400  2.8182 0.0004 
-0.1400  3.0000 0.0001 

-0.1000  -3.0000 0.0001 
-0.1000  -2.8182 0.0004 
-0.1000  -2.6364 0.0015 
-0.1000  -2.4545 0.0044 
-0.1000  -2.2727 0.0118 
-0.1000  -2.0909 0.0279 
-0.1000  -1.9091 0.0580 
-0.1000  -1.7273 0.1053 
-0.1000  -1.5455 0.1659 
-0.1000  -1.3636 0.2244 
-0.1000  -1.1818 0.2570 
-0.1000  -1.0000 0.2442 
-0.1000  -0.8182 0.1865 
-0.1000  -0.6364 0.1091 
-0.1000  -0.4545 0.0451 
-0.1000  -0.2727 0.0118 
-0.1000  -0.0909 0.0023 
-0.1000  0.0909 0.0023 
-0.1000  0.2727 0.0118 
-0.1000  0.4545 0.0451 
-0.1000  0.6364 0.1091 
-0.1000  0.8182 0.1865 
-0.1000  1.0000 0.2442 
-0.1000  1.1818 0.2570 
-0.1000  1.3636 0.2244 
-0.1000  1.5455 0.1659 
-0.1000  1.7273 0.1053 
-0.1000  1.9091 0.0580 
-0.1000  2.0909 0.0279 
-0.1000  2.2727 0.0118 
-0.1000  2.4545 0.0044 
-0.1000  2.6364 0.0015 
-0.1000  2.8182 0.0004 
-0.1000  3.0000 0.0001 

-0.0600  -3.0000 0.0001 
-0.0600  -2.8182 0.0004 
-0.0600  -2.6364 0.0015 
-0.0600  -2.4545 0.0046 
-0.0600  -2.2727 0.0122 
-0.0600  -2.0909 0.0287 
-0.0600  -1.9091 0.0595 
-0.0600  -1.7273 0.1076 
-0.0600  -1.5455 0.1688 
-0.0600  -1.3636 0.2269 
-0.0600  -1.1818 0.2576 
-0.0600  -1.0000 0.2414 
-0.0600  -0.8182 0.1801 
-0.0600  -0.6364 0.1007 
-0.0600  -0.4545 0.0377 
-0.0600  -0.2727 0.0074 
-0.0600  -0.0909 0.0005 
-0.0600  0.0909 0.0005 
-0.0600  0.2727 0.0074 
-0.0600  0.4545 0.0377 
-0.0600  0.6364 0.1007 
-0.0600  0.8182 0.1801 
-0.0600  1.0000 0.2414 
-0.0600  1.1818 0.2576 
-0.0600  1.3636 0.2269 
-0.0600  1.5455 0.1688 
-0.0600  1.7273 0.1076 
-0.0600  1.9091 0.0595 
-0.0600  2.0909 0.0287 
-0.0600  2.2727 0.0122 
-0.0600  2.4545 0.0046 
-0.0600  2.6364 0.0015 
-0.0600  2.8182 0.0004 
-0.0600  3.0000 0.0001 

-0.0200  -3.0000 0.0001 
-0.0200  -2.8182 0.0005 
-0.0200  -2.6364 0.0015 
-0.0200  -2.4545 0.0046 
-0.0200  -2.2727 0.0123 
-0.0200  -2.0909 0.0291 
-0.0200  -1.9091 0.0602 
-0.0200  -1.7273 0.1088 
-0.0200  -1.5455 0.1702 
-0.0200  -1.3636 0.2282 
-0.0200  -1.1818 0.2579 
-0.0200  -1.0000 0.2399 
-0.0200  -0.8182 0.1768 
-0.0200  -0.6364 0.0965 
-0.0200  -0.4545 0.0341 
-0.0200  -0.2727 0.0055 
-0.0200  -0.0909 0.0001 
-0.0200  0.0909 0.0001 
-0.0200  0.2727 0.0055 
-0.0200  0.4545 0.0341 
-0.0200  0.6364 0.0965 
-0.0200  0.8182 0.1768 
-0.0200  1.0000 0.2399 
-0.0200  1.1818 0.2579 
-0.0200  1.3636 0.2282 
-0.0200  1.5455 0.1702 
-0.0200  1.7273 0.1088 
-0.0200  1.9091 0.0602 
-0.0200  2.0909 0.0291 
-0.0200  2.2727 0.0123 
-0.0200  2.4545 0.0046 
-0.0200  2.6364 0.0015 
-0.0200  2.8182 0.0005 
-0.0200  3.0000 0.0001 

0.0200  -3.0000 0.0001 
0.0200  -2.8182 0.0005 
0.0200  -2.6364 0.0015 
0.0200  -2.4545 0.0046 
0.0200  -2.2727 0.0123 
0.0200  -2.0909 0.0291 
0.0200  -1.9091 0.0602 
0.0200  -1.7273 0.1088 
0.0200  -1.5455 0.1702 
0.0200  -1.3636 0.2282 
0.0200  -1.1818 0.2579 
0.0200  -1.0000 0.2399 
0.0200  -0.8182 0.1768 
0.0200  -0.6364 0.0965 
0.0200  -0.4545 0.0341 
0.0200  -0.2727 0.0055 
0.0200  -0.0909 0.0001 
0.0200  0.0909 0.0001 
0.0200  0.2727 0.0055 
0.0200  0.4545 0.0341 
0.0200  0.6364 0.0965 
0.0200  0.8182 0.1768 
0.0200  1.0000 0.2399 
0.0200  1.1818 0.2579 
0.0200  1.3636 0.2282 
0.0200  1.5455 0.1702 
0.0200  1.7273 0.1088 
0.0200  1.9091 0.0602 
0.0200  2.0909 0.0291 
0.0200  2.2727 0.0123 
0.0200  2.4545 0.0046 
0.0200  2.6364 0.0015 
0.0200  2.8182 0.0005 
0.0200  3.0000 0.0001 

0.0600  -3.0000 0.0001 
0.0600  -2.8182 0.0004 
0.0600  -2.6364 0.0015 
0.0600  -2.4545 0.0046 
0.0600  -2.2727 0.0122 
0.0600  -2.0909 0.0287 
0.0600  -1.9091 0.0595 
0.0600  -1.7273 0.1076 
0.0600  -1.5455 0.1688 
0.0600  -1.3636 0.2269 
0.0600  -1.1818 0.2576 
0.0600  -1.0000 0.2414 
0.0600  -0.8182 0.1801 
0.0600  -0.6364 0.1007 
0.0600  -0.4545 0.0377 
0.0600  -0.2727 0.0074 
0.0600  -0.0909 0.0005 
0.0600  0.0909 0.0005 
0.0600  0.2727 0.0074 
0.0600  0.4545 0.0377 
0.0600  0.6364 0.1007 
0.0600  0.8182 0.1801 
0.0600  1.0000 0.2414 
0.0600  1.1818 0.2576 
0.0600  1.3636 0.2269 
0.0600  1.5455 0.1688 
0.0600  1.7273 0.1076 
0.0600  1.9091 0.0595 
0.0600  2.0909 0.0287 
0.0600  2.2727 0.0122 
0.0600  2.4545 0.0046 
0.0600  2.6364 0.0015 
0.0600  2.8182 0.0004 
0.0600  3.0000 0.0001 

0.1000  -3.0000 0.0001 
0.1000  -2.8182 0.0004 
0.1000  -2.6364 0.0015 
0.1000  -2.4545 0.0044 
0.1000  -2.2727 0.0118 
0.1000  -2.0909 0.0279 
0.1000  -1.9091 0.0580 
0.1000  -1.7273 0.1053 
0.1000  -1.5455 0.1659 
0.1000  -1.3636 0.2244 
0.1000  -1.1818 0.2570 
0.1000  -1.0000 0.2442 
0.1000  -0.8182 0.1865 
0.1000  -0.6364 0.1091 
0.1000  -0.4545 0.0451 
0.1000  -0.2727 0.0118 
0.1000  -0.0909 0.0023 
0.1000  0.0909 0.0023 
0.1000  0.2727 0.0118 
0.1000  0.4545 0.0451 
0.1000  0.6364 0.1091 
0.1000  0.8182 0.1865 
0.1000  1.0000 0.2442 
0.1000  1.1818 0.2570 
0.1000  1.3636 0.2244 
0.1000  1.5455 0.1659 
0.1000  1.7273 0.1053 
0.1000  1.9091 0.0580 
0.1000  2.0909 0.0279 
0.1000  2.2727 0.0118 
0.1000  2.4545 0.0044 
0.1000  2.6364 0.0015 
0.1000  2.8182 0.0004 
0.1000  3.0000 0.0001 

0.1400  -3.0000 0.0001 
0.1400  -2.8182 0.0004 
0.1400  -2.6364 0.0014 
0.1400  -2.4545 0.0042 
0.1400  -2.2727 0.0113 
0.1400  -2.0909 0.0268 
0.1400  -1.9091 0.0559 
0.1400  -1.7273 0.1020 
0.1400  -1.5455 0.1616 
0.1400  -1.3636 0.2205 
0.1400  -1.1818 0.2558 
0.1400  -1.0000 0.2478 
0.1400  -0.8182 0.1957 
0.1400  -0.6364 0.1216 
0.1400  -0.4545 0.0569 
0.1400  -0.2727 0.0199 
0.1400  -0.0909 0.0071 
0.1400  0.0909 0.0071 
0.1400  0.2727 0.0199 
0.1400  0.4545 0.0569 
0.1400  0.6364 0.1216 
0.1400  0.8182 0.1957 
0.1400  1.0000 0.2478 
0.1400  1.1818 0.2558 
0.1400  1.3636 0.2205 
0.1400  1.5455 0.1616 
0.1400  1.7273 0.1020 
0.1400  1.9091 0.0559 
0.1400  2.0909 0.0268 
0.1400  2.2727 0.0113 
0.1400  2.4545 0.0042 
0.1400  2.6364 0.0014 
0.1400  2.8182 0.0004 
0.1400  3.0000 0.0001 

0.1800  -3.0000 0.0001 
0.1800  -2.8182 0.0004 
0.1800  -2.6364 0.0013 
0.1800  -2.4545 0.0040 
0.1800  -2.2727 0.0107 
0.1800  -2.0909 0.0254 
0.1800  -1.9091 0.0532 
0.1800  -1.7273 0.0976 
0.1800  -1.5455 0.1559 
0.1800  -1.3636 0.2151 
0.1800  -1.1818 0.2536 
0.1800  -1.0000 0.2518 
0.1800  -0.8182 0.2069 
0.1800  -0.6364 0.1377 
0.1800  -0.4545 0.0733 
0.1800  -0.2727 0.0329 
0.1800  -0.0909 0.0166 
0.1800  0.0909 0.0166 
0.1800  0.2727 0.0329 
0.1800  0.4545 0.0733 
0.1800  0.6364 0.1377 
0.1800  0.8182 0.2069 
0.1800  1.0000 0.2518 
0.1800  1.1818 0.2536 
0.1800  1.3636 0.2151 
0.1800  1.5455 0.1559 
0.1800  1.7273 0.0976 
0.1800  1.9091 0.0532 
0.1800  2.0909 0.0254 
0.1800  2.2727 0.0107 
0.1800  2.4545 0.0040 
0.1800  2.6364 0.0013 
0.1800  2.8182 0.0004 
0.1800  3.0000 0.0001 

0.2200  -3.0000 0.0001 
0.2200  -2.8182 0.0004 
0.2200  -2.6364 0.0012 
0.2200  -2.4545 0.0037 
0.2200  -2.2727 0.0100 
0.2200  -2.0909 0.0238 
0.2200  -1.9091 0.0500 
0.2200  -1.7273 0.0924 
0.2200  -1.5455 0.1489 
0.2200  -1.3636 0.2082 
0.2200  -1.1818 0.2501 
0.2200  -1.0000 0.2554 
0.2200  -0.8182 0.2193 
0.2200  -0.6364 0.1568 
0.2200  -0.4545 0.0944 
0.2200  -0.2727 0.0516 
0.2200  -0.0909 0.0323 
0.2200  0.0909 0.0323 
0.2200  0.2727 0.0516 
0.2200  0.4545 0.0944 
0.2200  0.6364 0.1568 
0.2200  0.8182 0.2193 
0.2200  1.0000 0.2554 
0.2200  1.1818 0.2501 
0.2200  1.3636 0.2082 
0.2200  1.5455 0.1489 
0.2200  1.7273 0.0924 
0.2200  1.9091 0.0500 
0.2200  2.0909 0.0238 
0.2200  2.2727 0.0100 
0.2200  2.4545 0.0037 
0.2200  2.6364 0.0012 
0.2200  2.8182 0.0004 
0.2200  3.0000 0.0001 

0.2600  -3.0000 0.0001 
0.2600  -2.8182 0.0003 
0.2600  -2.6364 0.0011 
0.2600  -2.4545 0.0034 
0.2600  -2.2727 0.0091 
0.2600  -2.0909 0.0219 
0.2600  -1.9091 0.0464 
0.2600  -1.7273 0.0863 
0.2600  -1.5455 0.1407 
0.2600  -1.3636 0.1997 
0.2600  -1.1818 0.2449 
0.2600  -1.0000 0.2579 
0.2600  -0.8182 0.2317 
0.2600  -0.6364 0.1779 
0.2600  -0.4545 0.1195 
0.2600  -0.2727 0.0761 
0.2600  -0.0909 0.0549 
0.2600  0.0909 0.0549 
0.2600  0.2727 0.0761 
0.2600  0.4545 0.1195 
0.2600  0.6364 0.1779 
0.2600  0.8182 0.2317 
0.2600  1.0000 0.2579 
0.2600  1.1818 0.2449 
0.2600  1.3636 0.1997 
0.2600  1.5455 0.1407 
0.2600  1.7273 0.0863 
0.2600  1.9091 0.0464 
0.2600  2.0909 0.0219 
0.2600  2.2727 0.0091 
0.2600  2.4545 0.0034 
0.2600  2.6364 0.0011 
0.2600  2.8182 0.0003 
0.2600  3.0000 0.0001 

0.3000  -3.0000 0.0001 
0.3000  -2.8182 0.0003 
0.3000  -2.6364 0.0010 
0.3000  -2.4545 0.0030 
0.3000  -2.2727 0.0082 
0.3000  -2.0909 0.0199 
0.3000  -1.9091 0.0424 
0.3000  -1.7273 0.0797 
0.3000  -1.5455 0.1315 
0.3000  -1.3636 0.1896 
0.3000  -1.1818 0.2378 
0.3000  -1.0000 0.2584 
0.3000  -0.8182 0.2431 
0.3000  -0.6364 0.1996 
0.3000  -0.4545 0.1474 
0.3000  -0.2727 0.1057 
0.3000  -0.0909 0.0839 
0.3000  0.0909 0.0839 
0.3000  0.2727 0.1057 
0.3000  0.4545 0.1474 
0.3000  0.6364 0.1996 
0.3000  0.8182 0.2431 
0.3000  1.0000 0.2584 
0.3000  1.1818 0.2378 
0.3000  1.3636 0.1896 
0.3000  1.5455 0.1315 
0.3000  1.7273 0.0797 
0.3000  1.9091 0.0424 
0.3000  2.0909 0.0199 
0.3000  2.2727 0.0082 
0.3000  2.4545 0.0030 
0.3000  2.6364 0.0010 
0.3000  2.8182 0.0003 
0.3000  3.0000 0.0001 

0.3400  -3.0000 0.0001 
0.3400  -2.8182 0.0003 
0.3400  -2.6364 0.0009 
0.3400  -2.4545 0.0027 
0.3400  -2.2727 0.0073 
0.3400  -2.0909 0.0178 
0.3400  -1.9091 0.0383 
0.3400  -1.7273 0.0726 
0.3400  -1.5455 0.1213 
0.3400  -1.3636 0.1779 
0.3400  -1.1818 0.2284 
0.3400  -1.0000 0.2562 
0.3400  -0.8182 0.2520 
0.3400  -0.6364 0.2200 
0.3400  -0.4545 0.1763 
0.3400  -0.2727 0.1384 
0.3400  -0.0909 0.1175 
0.3400  0.0909 0.1175 
0.3400  0.2727 0.1384 
0.3400  0.4545 0.1763 
0.3400  0.6364 0.2200 
0.3400  0.8182 0.2520 
0.3400  1.0000 0.2562 
0.3400  1.1818 0.2284 
0.3400  1.3636 0.1779 
0.3400  1.5455 0.1213 
0.3400  1.7273 0.0726 
0.3400  1.9091 0.0383 
0.3400  2.0909 0.0178 
0.3400  2.2727 0.0073 
0.3400  2.4545 0.0027 
0.3400  2.6364 0.0009 
0.3400  2.8182 0.0003 
0.3400  3.0000 0.0001 

0.3800  -3.0000 0.0001 
0.3800  -2.8182 0.0002 
0.3800  -2.6364 0.0008 
0.3800  -2.4545 0.0023 
0.3800  -2.2727 0.0064 
0.3800  -2.0909 0.0157 
0.3800  -1.9091 0.0340 
0.3800  -1.7273 0.0652 
0.3800  -1.5455 0.1105 
0.3800  -1.3636 0.1649 
0.3800  -1.1818 0.2167 
0.3800  -1.0000 0.2508 
0.3800  -0.8182 0.2573 
0.3800  -0.6364 0.2376 
0.3800  -0.4545 0.2038 
0.3800  -0.2727 0.1717 
0.3800  -0.0909 0.1531 
0.3800  0.0909 0.1531 
0.3800  0.2727 0.1717 
0.3800  0.4545 0.2038 
0.3800  0.6364 0.2376 
0.3800  0.8182 0.2573 
0.3800  1.0000 0.2508 
0.3800  1.1818 0.2167 
0.3800  1.3636 0.1649 
0.3800  1.5455 0.1105 
0.3800  1.7273 0.0652 
0.3800  1.9091 0.0340 
0.3800  2.0909 0.0157 
0.3800  2.2727 0.0064 
0.3800  2.4545 0.0023 
0.3800  2.6364 0.0008 
0.3800  2.8182 0.0002 
0.3800  3.0000 0.0001 

0.4200  -3.0000 0.0000 
0.4200  -2.8182 0.0002 
0.4200  -2.6364 0.0006 
0.4200  -2.4545 0.0020 
0.4200  -2.2727 0.0055 
0.4200  -2.0909 0.0136 
0.4200  -1.9091 0.0298 
0.4200  -1.7273 0.0578 
0.4200  -1.5455 0.0992 
0.4200  -1.3636 0.1508 
0.4200  -1.1818 0.2028 
0.4200  -1.0000 0.2420 
0.4200  -0.8182 0.2582 
0.4200  -0.6364 0.2505 
0.4200  -0.4545 0.2275 
0.4200  -0.2727 0.2029 
0.4200  -0.0909 0.1876 
0.4200  0.0909 0.1876 
0.4200  0.2727 0.2029 
0.4200  0.4545 0.2275 
0.4200  0.6364 0.2505 
0.4200  0.8182 0.2582 
0.4200  1.0000 0.2420 
0.4200  1.1818 0.2028 
0.4200  1.3636 0.1508 
0.4200  1.5455 0.0992 
0.4200  1.7273 0.0578 
0.4200  1.9091 0.0298 
0.4200  2.0909 0.0136 
0.4200  2.2727 0.0055 
0.4200  2.4545 0.0020 
0.4200  2.6364 0.0006 
0.4200  2.8182 0.0002 
0.4200  3.0000 0.0000 

0.4600  -3.0000 0.0000 
0.4600  -2.8182 0.0002 
0.4600  -2.6364 0.0005 
0.4600  -2.4545 0.0017 
0.4600  -2.2727 0.0047 
0.4600  -2.0909 0.0117 
0.4600  -1.9091 0.0257 
0.4600  -1.7273 0.0504 
0.4600  -1.5455 0.0878 
0.4600  -1.3636 0.1358 
0.4600  -1.1818 0.1869 
0.4600  -1.0000 0.2296 
0.4600  -0.8182 0.2541 
0.4600  -0.6364 0.2575 
0.4600  -0.4545 0.2455 
0.4600  -0.2727 0.2289 
0.4600  -0.0909 0.2177 
0.4600  0.0909 0.2177 
0.4600  0.2727 0.2289 
0.4600  0.4545 0.2455 
0.4600  0.6364 0.2575 
0.4600  0.8182 0.2541 
0.4600  1.0000 0.2296 
0.4600  1.1818 0.1869 
0.4600  1.3636 0.1358 
0.4600  1.5455 0.0878 
0.4600  1.7273 0.0504 
0.4600  1.9091 0.0257 
0.4600  2.0909 0.0117 
0.4600  2.2727 0.0047 
0.4600  2.4545 0.0017 
0.4600  2.6364 0.0005 
0.4600  2.8182 0.0002 
0.4600  3.0000 0.0000 

0.5000  -3.0000 0.0000 
0.5000  -2.8182 0.0001 
0.5000  -2.6364 0.0004 
0.5000  -2.4545 0.0014 
0.5000  -2.2727 0.0039 
0.5000  -2.0909 0.0098 
0.5000  -1.9091 0.0218 
0.5000  -1.7273 0.0433 
0.5000  -1.5455 0.0765 
0.5000  -1.3636 0.1205 
0.5000  -1.1818 0.1695 
0.5000  -1.0000 0.2139 
0.5000  -0.8182 0.2448 
0.5000  -0.6364 0.2578 
0.5000  -0.4545 0.2560 
0.5000  -0.2727 0.2475 
0.5000  -0.0909 0.2407 
0.5000  0.0909 0.2407 
0.5000  0.2727 0.2475 
0.5000  0.4545 0.2560 
0.5000  0.6364 0.2578 
0.5000  0.8182 0.2448 
0.5000  1.0000 0.2139 
0.5000  1.1818 0.1695 
0.5000  1.3636 0.1205 
0.5000  1.5455 0.0765 
0.5000  1.7273 0.0433 
0.5000  1.9091 0.0218 
0.5000  2.0909 0.0098 
0.5000  2.2727 0.0039 
0.5000  2.4545 0.0014 
0.5000  2.6364 0.0004 
0.5000  2.8182 0.0001 
0.5000  3.0000 0.0000 

0.5400  -3.0000 0.0000 
0.5400  -2.8182 0.0001 
0.5400  -2.6364 0.0004 
0.5400  -2.4545 0.0011 
0.5400  -2.2727 0.0032 
0.5400  -2.0909 0.0081 
0.5400  -1.9091 0.0183 
0.5400  -1.7273 0.0366 
0.5400  -1.5455 0.0656 
0.5400  -1.3636 0.1051 
0.5400  -1.1818 0.1510 
0.5400  -1.0000 0.1956 
0.5400  -0.8182 0.2306 
0.5400  -0.6364 0.2512 
0.5400  -0.4545 0.2582 
0.5400  -0.2727 0.2572 
0.5400  -0.0909 0.2545 
0.5400  0.0909 0.2545 
0.5400  0.2727 0.2572 
0.5400  0.4545 0.2582 
0.5400  0.6364 0.2512 
0.5400  0.8182 0.2306 
0.5400  1.0000 0.1956 
0.5400  1.1818 0.1510 
0.5400  1.3636 0.1051 
0.5400  1.5455 0.0656 
0.5400  1.7273 0.0366 
0.5400  1.9091 0.0183 
0.5400  2.0909 0.0081 
0.5400  2.2727 0.0032 
0.5400  2.4545 0.0011 
0.5400  2.6364 0.0004 
0.5400  2.8182 0.0001 
0.5400  3.0000 0.0000 

0.5800  -3.0000 0.0000 
0.5800  -2.8182 0.0001 
0.5800  -2.6364 0.0003 
0.5800  -2.4545 0.0009 
0.5800  -2.2727 0.0026 
0.5800  -2.0909 0.0066 
0.5800  -1.9091 0.0150 
0.5800  -1.7273 0.0305 
0.5800  -1.5455 0.0553 
0.5800  -1.3636 0.0901 
0.5800  -1.1818 0.1321 
0.5800  -1.0000 0.1752 
0.5800  -0.8182 0.2123 
0.5800  -0.6364 0.2383 
0.5800  -0.4545 0.2523 
0.5800  -0.2727 0.2574 
0.5800  -0.0909 0.2584 
0.5800  0.0909 0.2584 
0.5800  0.2727 0.2574 
0.5800  0.4545 0.2523 
0.5800  0.6364 0.2383 
0.5800  0.8182 0.2123 
0.5800  1.0000 0.1752 
0.5800  1.1818 0.1321 
0.5800  1.3636 0.0901 
0.5800  1.5455 0.0553 
0.5800  1.7273 0.0305 
0.5800  1.9091 0.0150 
0.5800  2.0909 0.0066 
0.5800  2.2727 0.0026 
0.5800  2.4545 0.0009 
0.5800  2.6364 0.0003 
0.5800  2.8182 0.0001 
0.5800  3.0000 0.0000 

0.6200  -3.0000 0.0000 
0.6200  -2.8182 0.0001 
0.6200  -2.6364 0.0002 
0.6200  -2.4545 0.0007 
0.6200  -2.2727 0.0021 
0.6200  -2.0909 0.0053 
0.6200  -1.9091 0.0121 
0.6200  -1.7273 0.0249 
0.6200  -1.5455 0.0459 
0.6200  -1.3636 0.0759 
0.6200  -1.1818 0.1134 
0.6200  -1.0000 0.1538 
0.6200  -0.8182 0.1910 
0.6200  -0.6364 0.2200 
0.6200  -0.4545 0.2388 
0.6200  -0.2727 0.2487 
0.6200  -0.0909 0.2526 
0.6200  0.0909 0.2526 
0.6200  0.2727 0.2487 
0.6200  0.4545 0.2388 
0.6200  0.6364 0.2200 
0.6200  0.8182 0.1910 
0.6200  1.0000 0.1538 
0.6200  1.1818 0.1134 
0.6200  1.3636 0.0759 
0.6200  1.5455 0.0459 
0.6200  1.7273 0.0249 
0.6200  1.9091 0.0121 
0.6200  2.0909 0.0053 
0.6200  2.2727 0.0021 
0.6200  2.4545 0.0007 
0.6200  2.6364 0.0002 
0.6200  2.8182 0.0001 
0.6200  3.0000 0.0000 

0.6600  -3.0000 0.0000 
0.6600  -2.8182 0.0000 
0.6600  -2.6364 0.0002 
0.6600  -2.4545 0.0006 
0.6600  -2.2727 0.0016 
0.6600  -2.0909 0.0042 
0.6600  -1.9091 0.0096 
0.6600  -1.7273 0.0200 
0.6600  -1.5455 0.0373 
0.6600  -1.3636 0.0628 
0.6600  -1.1818 0.0955 
0.6600  -1.0000 0.1321 
0.6600  -0.8182 0.1677 
0.6600  -0.6364 0.1977 
0.6600  -0.4545 0.2193 
0.6600  -0.2727 0.2324 
0.6600  -0.0909 0.2383 
0.6600  0.0909 0.2383 
0.6600  0.2727 0.2324 
0.6600  0.4545 0.2193 
0.6600  0.6364 0.1977 
0.6600  0.8182 0.1677 
0.6600  1.0000 0.1321 
0.6600  1.1818 0.0955 
0.6600  1.3636 0.0628 
0.6600  1.5455 0.0373 
0.6600  1.7273 0.0200 
0.6600  1.9091 0.0096 
0.6600  2.0909 0.0042 
0.6600  2.2727 0.0016 
0.6600  2.4545 0.0006 
0.6600  2.6364 0.0002 
0.6600  2.8182 0.0000 
0.6600  3.0000 0.0000 

0.7000  -3.0000 0.0000 
0.7000  -2.8182 0.0000 
0.7000  -2.6364 0.0001 
0.7000  -2.4545 0.0004 
0.7000  -2.2727 0.0012 
0.7000  -2.0909 0.0032 
0.7000  -1.9091 0.0075 
0.7000  -1.7273 0.0158 
0.7000  -1.5455 0.0299 
0.7000  -1.3636 0.0509 
0.7000  -1.1818 0.0788 
0.7000  -1.0000 0.1110 
0.7000  -0.8182 0.1439 
0.7000  -0.6364 0.1730 
0.7000  -0.4545 0.1956 
0.7000  -0.2727 0.2102 
0.7000  -0.0909 0.2173 
0.7000  0.0909 0.2173 
0.7000  0.2727 0.2102 
0.7000  0.4545 0.1956 
0.7000  0.6364 0.1730 
0.7000  0.8182 0.1439 
0.7000  1.0000 0.1110 
0.7000  1.1818 0.0788 
0.7000  1.3636 0.0509 
0.7000  1.5455 0.0299 
0.7000  1.7273 0.0158 
0.7000  1.9091 0.0075 
0.7000  2.0909 0.0032 
0.7000  2.2727 0.0012 
0.7000  2.4545 0.0004 
0.7000  2.6364 0.0001 
0.7000  2.8182 0.0000 
0.7000  3.0000 0.0000 

0.7400  -3.0000 0.0000 
0.7400  -2.8182 0.0000 
0.7400  -2.6364 0.0001 
0.7400  -2.4545 0.0003 
0.7400  -2.2727 0.0009 
0.7400  -2.0909 0.0025 
0.7400  -1.9091 0.0058 
0.7400  -1.7273 0.0123 
0.7400  -1.5455 0.0234 
0.7400  -1.3636 0.0405 
0.7400  -1.1818 0.0637 
0.7400  -1.0000 0.0913 
0.7400  -0.8182 0.1204 
0.7400  -0.6364 0.1475 
0.7400  -0.4545 0.1694 
0.7400  -0.2727 0.1844 
0.7400  -0.0909 0.1919 
0.7400  0.0909 0.1919 
0.7400  0.2727 0.1844 
0.7400  0.4545 0.1694 
0.7400  0.6364 0.1475 
0.7400  0.8182 0.1204 
0.7400  1.0000 0.0913 
0.7400  1.1818 0.0637 
0.7400  1.3636 0.0405 
0.7400  1.5455 0.0234 
0.7400  1.7273 0.0123 
0.7400  1.9091 0.0058 
0.7400  2.0909 0.0025 
0.7400  2.2727 0.0009 
0.7400  2.4545 0.0003 
0.7400  2.6364 0.0001 
0.7400  2.8182 0.0000 
0.7400  3.0000 0.0000 

0.7800  -3.0000 0.0000 
0.7800  -2.8182 0.0000 
0.7800  -2.6364 0.0001 
0.7800  -2.4545 0.0002 
0.7800  -2.2727 0.0007 
0.7800  -2.0909 0.0018 
0.7800  -1.9091 0.0044 
0.7800  -1.7273 0.0093 
0.7800  -1.5455 0.0180 
0.7800  -1.3636 0.0316 
0.7800  -1.1818 0.0504 
0.7800  -1.0000 0.0734 
0.7800  -0.8182 0.0985 
0.7800  -0.6364 0.1225 
0.7800  -0.4545 0.1427 
0.7800  -0.2727 0.1570 
0.7800  -0.0909 0.1644 
0.7800  0.0909 0.1644 
0.7800  0.2727 0.1570 
0.7800  0.4545 0.1427 
0.7800  0.6364 0.1225 
0.7800  0.8182 0.0985 
0.7800  1.0000 0.0734 
0.7800  1.1818 0.0504 
0.7800  1.3636 0.0316 
0.7800  1.5455 0.0180 
0.7800  1.7273 0.0093 
0.7800  1.9091 0.0044 
0.7800  2.0909 0.0018 
0.7800  2.2727 0.0007 
0.7800  2.4545 0.0002 
0.7800  2.6364 0.0001 
0.7800  2.8182 0.0000 
0.7800  3.0000 0.0000 

0.8200  -3.0000 0.0000 
0.8200  -2.8182 0.0000 
0.8200  -2.6364 0.0001 
0.8200  -2.4545 0.0002 
0.8200  -2.2727 0.0005 
0.8200  -2.0909 0.0013 
0.8200  -1.9091 0.0032 
0.8200  -1.7273 0.0070 
0.8200  -1.5455 0.0136 
0.8200  -1.3636 0.0242 
0.8200  -1.1818 0.0391 
0.8200  -1.0000 0.0577 
0.8200  -0.8182 0.0786 
0.8200  -0.6364 0.0992 
0.8200  -0.4545 0.1170 
0.8200  -0.2727 0.1299 
0.8200  -0.0909 0.1367 
0.8200  0.0909 0.1367 
0.8200  0.2727 0.1299 
0.8200  0.4545 0.1170 
0.8200  0.6364 0.0992 
0.8200  0.8182 0.0786 
0.8200  1.0000 0.0577 
0.8200  1.1818 0.0391 
0.8200  1.3636 0.0242 
0.8200  1.5455 0.0136 
0.8200  1.7273 0.0070 
0.8200  1.9091 0.0032 
0.8200  2.0909 0.0013 
0.8200  2.2727 0.0005 
0.8200  2.4545 0.0002 
0.8200  2.6364 0.0001 
0.8200  2.8182 0.0000 
0.8200  3.0000 0.0000 

0.8600  -3.0000 0.0000 
0.8600  -2.8182 0.0000 
0.8600  -2.6364 0.0000 
0.8600  -2.4545 0.0001 
0.8600  -2.2727 0.0004 
0.8600  -2.0909 0.0010 
0.8600  -1.9091 0.0023 
0.8600  -1.7273 0.0051 
0.8600  -1.5455 0.0101 
0.8600  -1.3636 0.0181 
0.8600  -1.1818 0.0297 
0.8600  -1.0000 0.0444 
0.8600  -0.8182 0.0612 
0.8600  -0.6364 0.0783 
0.8600  -0.4545 0.0933 
0.8600  -0.2727 0.1045 
0.8600  -0.0909 0.1104 
0.8600  0.0909 0.1104 
0.8600  0.2727 0.1045 
0.8600  0.4545 0.0933 
0.8600  0.6364 0.0783 
0.8600  0.8182 0.0612 
0.8600  1.0000 0.0444 
0.8600  1.1818 0.0297 
0.8600  1.3636 0.0181 
0.8600  1.5455 0.0101 
0.8600  1.7273 0.0051 
0.8600  1.9091 0.0023 
0.8600  2.0909 0.0010 
0.8600  2.2727 0.0004 
0.8600  2.4545 0.0001 
0.8600  2.6364 0.0000 
0.8600  2.8182 0.0000 
0.8600  3.0000 0.0000 

0.9000  -3.0000 0.0000 
0.9000  -2.8182 0.0000 
0.9000  -2.6364 0.0000 
0.9000  -2.4545 0.0001 
0.9000  -2.2727 0.0003 
0.9000  -2.0909 0.0007 
0.9000  -1.9091 0.0017 
0.9000  -1.7273 0.0037 
0.9000  -1.5455 0.0073 
0.9000  -1.3636 0.0133 
0.9000  -1.1818 0.0220 
0.9000  -1.0000 0.0334 
0.9000  -0.8182 0.0466 
0.9000  -0.6364 0.0603 
0.9000  -0.4545 0.0726 
0.9000  -0.2727 0.0818 
0.9000  -0.0909 0.0868 
0.9000  0.0909 0.0868 
0.9000  0.2727 0.0818 
0.9000  0.4545 0.0726 
0.9000  0.6364 0.0603 
0.9000  0.8182 0.0466 
0.9000  1.0000 0.0334 
0.9000  1.1818 0.0220 
0.9000  1.3636 0.0133 
0.9000  1.5455 0.0073 
0.9000  1.7273 0.0037 
0.9000  1.9091 0.0017 
0.9000  2.0909 0.0007 
0.9000  2.2727 0.0003 
0.9000  2.4545 0.0001 
0.9000  2.6364 0.0000 
0.9000  2.8182 0.0000 
0.9000  3.0000 0.0000 

0.9400  -3.0000 0.0000 
0.9400  -2.8182 0.0000 
0.9400  -2.6364 0.0000 
0.9400  -2.4545 0.0001 
0.9400  -2.2727 0.0002 
0.9400  -2.0909 0.0005 
0.9400  -1.9091 0.0012 
0.9400  -1.7273 0.0026 
0.9400  -1.5455 0.0052 
0.9400  -1.3636 0.0096 
0.9400  -1.1818 0.0160 
0.9400  -1.0000 0.0246 
0.9400  -0.8182 0.0347 
0.9400  -0.6364 0.0453 
0.9400  -0.4545 0.0550 
0.9400  -0.2727 0.0624 
0.9400  -0.0909 0.0664 
0.9400  0.0909 0.0664 
0.9400  0.2727 0.0624 
0.9400  0.4545 0.0550 
0.9400  0.6364 0.0453 
0.9400  0.8182 0.0347 
0.9400  1.0000 0.0246 
0.9400  1.1818 0.0160 
0.9400  1.3636 0.0096 
0.9400  1.5455 0.0052 
0.9400  1.7273 0.0026 
0.9400  1.9091 0.0012 
0.9400  2.0909 0.0005 
0.9400  2.2727 0.0002 
0.9400  2.4545 0.0001 
0.9400  2.6364 0.0000 
0.9400  2.8182 0.0000 
0.9400  3.0000 0.0000 

0.9800  -3.0000 0.0000 
0.9800  -2.8182 0.0000 
0.9800  -2.6364 0.0000 
0.9800  -2.4545 0.0000 
0.9800  -2.2727 0.0001 
0.9800  -2.0909 0.0003 
0.9800  -1.9091 0.0008 
0.9800  -1.7273 0.0018 
0.9800  -1.5455 0.0036 
0.9800  -1.3636 0.0067 
0.9800  -1.1818 0.0114 
0.9800  -1.0000 0.0177 
0.9800  -0.8182 0.0252 
0.9800  -0.6364 0.0332 
0.9800  -0.4545 0.0406 
0.9800  -0.2727 0.0463 
0.9800  -0.0909 0.0494 
0.9800  0.0909 0.0494 
0.9800  0.2727 0.0463 
0.9800  0.4545 0.0406 
0.9800  0.6364 0.0332 
0.9800  0.8182 0.0252 
0.9800  1.0000 0.0177 
0.9800  1.1818 0.0114 
0.9800  1.3636 0.0067 
0.9800  1.5455 0.0036 
0.9800  1.7273 0.0018 
0.9800  1.9091 0.0008 
0.9800  2.0909 0.0003 
0.9800  2.2727 0.0001 
0.9800  2.4545 0.0000 
0.9800  2.6364 0.0000 
0.9800  2.8182 0.0000 
0.9800  3.0000 0.0000 

1.0200  -3.0000 0.0000 
1.0200  -2.8182 0.0000 
1.0200  -2.6364 0.0000 
1.0200  -2.4545 0.0000 
1.0200  -2.2727 0.0001 
1.0200  -2.0909 0.0002 
1.0200  -1.9091 0.0005 
1.0200  -1.7273 0.0012 
1.0200  -1.5455 0.0025 
1.0200  -1.3636 0.0047 
1.0200  -1.1818 0.0079 
1.0200  -1.0000 0.0124 
1.0200  -0.8182 0.0179 
1.0200  -0.6364 0.0237 
1.0200  -0.4545 0.0292 
1.0200  -0.2727 0.0335 
1.0200  -0.0909 0.0359 
1.0200  0.0909 0.0359 
1.0200  0.2727 0.0335 
1.0200  0.4545 0.0292 
1.0200  0.6364 0.0237 
1.0200  0.8182 0.0179 
1.0200  1.0000 0.0124 
1.0200  1.1818 0.0079 
1.0200  1.3636 0.0047 
1.0200  1.5455 0.0025 
1.0200  1.7273 0.0012 
1.0200  1.9091 0.0005 
1.0200  2.0909 0.0002 
1.0200  2.2727 0.0001 
1.0200  2.4545 0.0000 
1.0200  2.6364 0.0000 
1.0200  2.8182 0.0000 
1.0200  3.0000 0.0000 

1.0600  -3.0000 0.0000 
1.0600  -2.8182 0.0000 
1.0600  -2.6364 0.0000 
1.0600  -2.4545 0.0000 
1.0600  -2.2727 0.0001 
1.0600  -2.0909 0.0001 
1.0600  -1.9091 0.0004 
1.0600  -1.7273 0.0008 
1.0600  -1.5455 0.0017 
1.0600  -1.3636 0.0031 
1.0600  -1.1818 0.0054 
1.0600  -1.0000 0.0085 
1.0600  -0.8182 0.0124 
1.0600  -0.6364 0.0166 
1.0600  -0.4545 0.0206 
1.0600  -0.2727 0.0237 
1.0600  -0.0909 0.0254 
1.0600  0.0909 0.0254 
1.0600  0.2727 0.0237 
1.0600  0.4545 0.0206 
1.0600  0.6364 0.0166 
1.0600  0.8182 0.0124 
1.0600  1.0000 0.0085 
1.0600  1.1818 0.0054 
1.0600  1.3636 0.0031 
1.0600  1.5455 0.0017 
1.0600  1.7273 0.0008 
1.0600  1.9091 0.0004 
1.0600  2.0909 0.0001 
1.0600  2.2727 0.0001 
1.0600  2.4545 0.0000 
1.0600  2.6364 0.0000 
1.0600  2.8182 0.0000 
1.0600  3.0000 0.0000 

1.1000  -3.0000 0.0000 
1.1000  -2.8182 0.0000 
1.1000  -2.6364 0.0000 
1.1000  -2.4545 0.0000 
1.1000  -2.2727 0.0000 
1.1000  -2.0909 0.0001 
1.1000  -1.9091 0.0002 
1.1000  -1.7273 0.0005 
1.1000  -1.5455 0.0011 
1.1000  -1.3636 0.0021 
1.1000  -1.1818 0.0036 
1.1000  -1.0000 0.0057 
1.1000  -0.8182 0.0084 
1.1000  -0.6364 0.0113 
1.1000  -0.4545 0.0141 
1.1000  -0.2727 0.0163 
1.1000  -0.0909 0.0175 
1.1000  0.0909 0.0175 
1.1000  0.2727 0.0163 
1.1000  0.4545 0.0141 
1.1000  0.6364 0.0113 
1.1000  0.8182 0.0084 
1.1000  1.0000 0.0057 
1.1000  1.1818 0.0036 
1.1000  1.3636 0.0021 
1.1000  1.5455 0.0011 
1.1000  1.7273 0.0005 
1.1000  1.9091 0.0002 
1.1000  2.0909 0.0001 
1.1000  2.2727 0.0000 
1.1000  2.4545 0.0000 
1.1000  2.6364 0.0000 
1.1000  2.8182 0.0000 
1.1000  3.0000 0.0000 

1.1400  -3.0000 0.0000 
1.1400  -2.8182 0.0000 
1.1400  -2.6364 0.0000 
1.1400  -2.4545 0.0000 
1.1400  -2.2727 0.0000 
1.1400  -2.0909 0.0001 
1.1400  -1.9091 0.0001 
1.1400  -1.7273 0.0003 
1.1400  -1.5455 0.0007 
1.1400  -1.3636 0.0014 
1.1400  -1.1818 0.0024 
1.1400  -1.0000 0.0038 
1.1400  -0.8182 0.0056 
1.1400  -0.6364 0.0075 
1.1400  -0.4545 0.0095 
1.1400  -0.2727 0.0110 
1.1400  -0.0909 0.0118 
1.1400  0.0909 0.0118 
1.1400  0.2727 0.0110 
1.1400  0.4545 0.0095 
1.1400  0.6364 0.0075 
1.1400  0.8182 0.0056 
1.1400  1.0000 0.0038 
1.1400  1.1818 0.0024 
1.1400  1.3636 0.0014 
1.1400  1.5455 0.0007 
1.1400  1.7273 0.0003 
1.1400  1.9091 0.0001 
1.1400  2.0909 0.0001 
1.1400  2.2727 0.0000 
1.1400  2.4545 0.0000 
1.1400  2.6364 0.0000 
1.1400  2.8182 0.0000 
1.1400  3.0000 0.0000 

1.1800  -3.0000 0.0000 
1.1800  -2.8182 0.0000 
1.1800  -2.6364 0.0000 
1.1800  -2.4545 0.0000 
1.1800  -2.2727 0.0000 
1.1800  -2.0909 0.0000 
1.1800  -1.9091 0.0001 
1.1800  -1.7273 0.0002 
1.1800  -1.5455 0.0004 
1.1800  -1.3636 0.0009 
1.1800  -1.1818 0.0015 
1.1800  -1.0000 0.0024 
1.1800  -0.8182 0.0036 
1.1800  -0.6364 0.0049 
1.1800  -0.4545 0.0062 
1.1800  -0.2727 0.0072 
1.1800  -0.0909 0.0078 
1.1800  0.0909 0.0078 
1.1800  0.2727 0.0072 
1.1800  0.4545 0.0062 
1.1800  0.6364 0.0049 
1.1800  0.8182 0.0036 
1.1800  1.0000 0.0024 
1.1800  1.1818 0.0015 
1.1800  1.3636 0.0009 
1.1800  1.5455 0.0004 
1.1800  1.7273 0.0002 
1.1800  1.9091 0.0001 
1.1800  2.0909 0.0000 
1.1800  2.2727 0.0000 
1.1800  2.4545 0.0000 
1.1800  2.6364 0.0000 
1.1800  2.8182 0.0000 
1.1800  3.0000 0.0000 

1.2200  -3.0000 0.0000 
1.2200  -2.8182 0.0000 
1.2200  -2.6364 0.0000 
1.2200  -2.4545 0.0000 
1.2200  -2.2727 0.0000 
1.2200  -2.0909 0.0000 
1.2200  -1.9091 0.0001 
1.2200  -1.7273 0.0001 
1.2200  -1.5455 0.0003 
1.2200  -1.3636 0.0005 
1.2200  -1.1818 0.0009 
1.2200  -1.0000 0.0015 
1.2200  -0.8182 0.0023 
1.2200  -0.6364 0.0031 
1.2200  -0.4545 0.0040 
1.2200  -0.2727 0.0046 
1.2200  -0.0909 0.0050 
1.2200  0.0909 0.0050 
1.2200  0.2727 0.0046 
1.2200  0.4545 0.0040 
1.2200  0.6364 0.0031 
1.2200  0.8182 0.0023 
1.2200  1.0000 0.0015 
1.2200  1.1818 0.0009 
1.2200  1.3636 0.0005 
1.2200  1.5455 0.0003 
1.2200  1.7273 0.0001 
1.2200  1.9091 0.0001 
1.2200  2.0909 0.0000 
1.2200  2.2727 0.0000 
1.2200  2.4545 0.0000 
1.2200  2.6364 0.0000 
1.2200  2.8182 0.0000 
1.2200  3.0000 0.0000 

1.2600  -3.0000 0.0000 
1.2600  -2.8182 0.0000 
1.2600  -2.6364 0.0000 
1.2600  -2.4545 0.0000 
1.2600  -2.2727 0.0000 
1.2600  -2.0909 0.0000 
1.2600  -1.9091 0.0000 
1.2600  -1.7273 0.0001 
1.2600  -1.5455 0.0002 
1.2600  -1.3636 0.0003 
1.2600  -1.1818 0.0006 
1.2600  -1.0000 0.0009 
1.2600  -0.8182 0.0014 
1.2600  -0.6364 0.0019 
1.2600  -0.4545 0.0025 
1.2600  -0.2727 0.0029 
1.2600  -0.0909 0.0031 
1.2600  0.0909 0.0031 
1.2600  0.2727 0.0029 
1.2600  0.4545 0.0025 
1.2600  0.6364 0.0019 
1.2600  0.8182 0.0014 
1.2600  1.0000 0.0009 
1.2600  1.1818 0.0006 
1.2600  1.3636 0.0003 
1.2600  1.5455 0.0002 
1.2600  1.7273 0.0001 
1.2600  1.9091 0.0000 
1.2600  2.0909 0.0000 
1.2600  2.2727 0.0000 
1.2600  2.4545 0.0000 
1.2600  2.6364 0.0000 
1.2600  2.8182 0.0000 
1.2600  3.0000 0.0000 

1.3000  -3.0000 0.0000 
1.3000  -2.8182 0.0000 
1.3000  -2.6364 0.0000 
1.3000  -2.4545 0.0000 
1.3000  -2.2727 0.0000 
1.3000  -2.0909 0.0000 
1.3000  -1.9091 0.0000 
1.3000  -1.7273 0.0000 
1.3000  -1.5455 0.0001 
1.3000  -1.3636 0.0002 
1.3000  -1.1818 0.0003 
1.3000  -1.0000 0.0006 
1.3000  -0.8182 0.0009 
1.3000  -0.6364 0.0012 
1.3000  -0.4545 0.0015 
1.3000  -0.2727 0.0018 
1.3000  -0.0909 0.0019 
1.3000  0.0909 0.0019 
1.3000  0.2727 0.0018 
1.3000  0.4545 0.0015 
1.3000  0.6364 0.0012 
1.3000  0.8182 0.0009 
1.3000  1.0000 0.0006 
1.3000  1.1818 0.0003 
1.3000  1.3636 0.0002 
1.3000  1.5455 0.0001 
1.3000  1.7273 0.0000 
1.3000  1.9091 0.0000 
1.3000  2.0909 0.0000 
1.3000  2.2727 0.0000 
1.3000  2.4545 0.0000 
1.3000  2.6364 0.0000 
1.3000  2.8182 0.0000 
1.3000  3.0000 0.0000 

1.3400  -3.0000 0.0000 
1.3400  -2.8182 0.0000 
1.3400  -2.6364 0.0000 
1.3400  -2.4545 0.0000 
1.3400  -2.2727 0.0000 
1.3400  -2.0909 0.0000 
1.3400  -1.9091 0.0000 
1.3400  -1.7273 0.0000 
1.3400  -1.5455 0.0001 
1.3400  -1.3636 0.0001 
1.3400  -1.1818 0.0002 
1.3400  -1.0000 0.0003 
1.3400  -0.8182 0.0005 
1.3400  -0.6364 0.0007 
1.3400  -0.4545 0.0009 
1.3400  -0.2727 0.0011 
1.3400  -0.0909 0.0011 
1.3400  0.0909 0.0011 
1.3400  0.2727 0.0011 
1.3400  0.4545 0.0009 
1.3400  0.6364 0.0007 
1.3400  0.8182 0.0005 
1.3400  1.0000 0.0003 
1.3400  1.1818 0.0002 
1.3400  1.3636 0.0001 
1.3400  1.5455 0.0001 
1.3400  1.7273 0.0000 
1.3400  1.9091 0.0000 
1.3400  2.0909 0.0000 
1.3400  2.2727 0.0000 
1.3400  2.4545 0.0000 
1.3400  2.6364 0.0000 
1.3400  2.8182 0.0000 
1.3400  3.0000 0.0000 

1.3800  -3.0000 0.0000 
1.3800  -2.8182 0.0000 
1.3800  -2.6364 0.0000 
1.3800  -2.4545 0.0000 
1.3800  -2.2727 0.0000 
1.3800  -2.0909 0.0000 
1.3800  -1.9091 0.0000 
1.3800  -1.7273 0.0000 
1.3800  -1.5455 0.0000 
1.3800  -1.3636 0.0001 
1.3800  -1.1818 0.0001 
1.3800  -1.0000 0.0002 
1.3800  -0.8182 0.0003 
1.3800  -0.6364 0.0004 
1.3800  -0.4545 0.0005 
1.3800  -0.2727 0.0006 
1.3800  -0.0909 0.0007 
1.3800  0.0909 0.0007 
1.3800  0.2727 0.0006 
1.3800  0.4545 0.0005 
1.3800  0.6364 0.0004 
1.3800  0.8182 0.0003 
1.3800  1.0000 0.0002 
1.3800  1.1818 0.0001 
1.3800  1.3636 0.0001 
1.3800  1.5455 0.0000 
1.3800  1.7273 0.0000 
1.3800  1.9091 0.0000 
1.3800  2.0909 0.0000 
1.3800  2.2727 0.0000 
1.3800  2.4545 0.0000 
1.3800  2.6364 0.0000 
1.3800  2.8182 0.0000 
1.3800  3.0000 0.0000 

1.4200  -3.0000 0.0000 
1.4200  -2.8182 0.0000 
1.4200  -2.6364 0.0000 
1.4200  -2.4545 0.0000 
1.4200  -2.2727 0.0000 
1.4200  -2.0909 0.0000 
1.4200  -1.9091 0.0000 
1.4200  -1.7273 0.0000 
1.4200  -1.5455 0.0000 
1.4200  -1.3636 0.0000 
1.4200  -1.1818 0.0001 
1.4200  -1.0000 0.0001 
1.4200  -0.8182 0.0002 
1.4200  -0.6364 0.0002 
1.4200  -0.4545 0.0003 
1.4200  -0.2727 0.0004 
1.4200  -0.0909 0.0004 
1.4200  0.0909 0.0004 
1.4200  0.2727 0.0004 
1.4200  0.4545 0.0003 
1.4200  0.6364 0.0002 
1.4200  0.8182 0.0002 
1.4200  1.0000 0.0001 
1.4200  1.1818 0.0001 
1.4200  1.3636 0.0000 
1.4200  1.5455 0.0000 
1.4200  1.7273 0.0000 
1.4200  1.9091 0.0000 
1.4200  2.0909 0.0000 
1.4200  2.2727 0.0000 
1.4200  2.4545 0.0000 
1.4200  2.6364 0.0000 
1.4200  2.8182 0.0000 
1.4200  3.0000 0.0000 

1.4600  -3.0000 0.0000 
1.4600  -2.8182 0.0000 
1.4600  -2.6364 0.0000 
1.4600  -2.4545 0.0000 
1.4600  -2.2727 0.0000 
1.4600  -2.0909 0.0000 
1.4600  -1.9091 0.0000 
1.4600  -1.7273 0.0000 
1.4600  -1.5455 0.0000 
1.4600  -1.3636 0.0000 
1.4600  -1.1818 0.0000 
1.4600  -1.0000 0.0001 
1.4600  -0.8182 0.0001 
1.4600  -0.6364 0.0001 
1.4600  -0.4545 0.0002 
1.4600  -0.2727 0.0002 
1.4600  -0.0909 0.0002 
1.4600  0.0909 0.0002 
1.4600  0.2727 0.0002 
1.4600  0.4545 0.0002 
1.4600  0.6364 0.0001 
1.4600  0.8182 0.0001 
1.4600  1.0000 0.0001 
1.4600  1.1818 0.0000 
1.4600  1.3636 0.0000 
1.4600  1.5455 0.0000 
1.4600  1.7273 0.0000 
1.4600  1.9091 0.0000 
1.4600  2.0909 0.0000 
1.4600  2.2727 0.0000 
1.4600  2.4545 0.0000 
1.4600  2.6364 0.0000 
1.4600  2.8182 0.0000 
1.4600  3.0000 0.0000 

1.5000  -3.0000 0.0000 
1.5000  -2.8182 0.0000 
1.5000  -2.6364 0.0000 
1.5000  -2.4545 0.0000 
1.5000  -2.2727 0.0000 
1.5000  -2.0909 0.0000 
1.5000  -1.9091 0.0000 
1.5000  -1.7273 0.0000 
1.5000  -1.5455 0.0000 
1.5000  -1.3636 0.0000 
1.5000  -1.1818 0.0000 
1.5000  -1.0000 0.0000 
1.5000  -0.8182 0.0001 
1.5000  -0.6364 0.0001 
1.5000  -0.4545 0.0001 
1.5000  -0.2727 0.0001 
1.5000  -0.0909 0.0001 
1.5000  0.0909 0.0001 
1.5000  0.2727 0.0001 
1.5000  0.4545 0.0001 
1.5000  0.6364 0.0001 
1.5000  0.8182 0.0001 
1.5000  1.0000 0.0000 
1.5000  1.1818 0.0000 
1.5000  1.3636 0.0000 
1.5000  1.5455 0.0000 
1.5000  1.7273 0.0000 
1.5000  1.9091 0.0000 
1.5000  2.0909 0.0000 
1.5000  2.2727 0.0000 
1.5000  2.4545 0.0000 
1.5000  2.6364 0.0000 
1.5000  2.8182 0.0000 
1.5000  3.0000 0.0000 

1.7500  -3.0000 0.0000 
1.7500  -2.8182 0.0000 
1.7500  -2.6364 0.0000 
1.7500  -2.4545 0.0000 
1.7500  -2.2727 0.0000 
1.7500  -2.0909 0.0000 
1.7500  -1.9091 0.0000 
1.7500  -1.7273 0.0000 
1.7500  -1.5455 0.0000 
1.7500  -1.3636 0.0000 
1.7500  -1.1818 0.0000 
1.7500  -1.0000 0.0000 
1.7500  -0.8182 0.0000 
1.7500  -0.6364 0.0000 
1.7500  -0.4545 0.0000 
1.7500  -0.2727 0.0000 
1.7500  -0.0909 0.0000 
1.7500  0.0909 0.0000 
1.7500  0.2727 0.0000 
1.7500  0.4545 0.0000 
1.7500  0.6364 0.0000 
1.7500  0.8182 0.0000 
1.7500  1.0000 0.0000 
1.7500  1.1818 0.0000 
1.7500  1.3636 0.0000 
1.7500  1.5455 0.0000 
1.7500  1.7273 0.0000 
1.7500  1.9091 0.0000 
1.7500  2.0909 0.0000 
1.7500  2.2727 0.0000 
1.7500  2.4545 0.0000 
1.7500  2.6364 0.0000 
1.7500  2.8182 0.0000 
1.7500  3.0000 0.0000 

2.0000  -3.0000 0.0000 
2.0000  -2.8182 0.0000 
2.0000  -2.6364 0.0000 
2.0000  -2.4545 0.0000 
2.0000  -2.2727 0.0000 
2.0000  -2.0909 0.0000 
2.0000  -1.9091 0.0000 
2.0000  -1.7273 0.0000 
2.0000  -1.5455 0.0000 
2.0000  -1.3636 0.0000 
2.0000  -1.1818 0.0000 
2.0000  -1.0000 0.0000 
2.0000  -0.8182 0.0000 
2.0000  -0.6364 0.0000 
2.0000  -0.4545 0.0000 
2.0000  -0.2727 0.0000 
2.0000  -0.0909 0.0000 
2.0000  0.0909 0.0000 
2.0000  0.2727 0.0000 
2.0000  0.4545 0.0000 
2.0000  0.6364 0.0000 
2.0000  0.8182 0.0000 
2.0000  1.0000 0.0000 
2.0000  1.1818 0.0000 
2.0000  1.3636 0.0000 
2.0000  1.5455 0.0000 
2.0000  1.7273 0.0000 
2.0000  1.9091 0.0000 
2.0000  2.0909 0.0000 
2.0000  2.2727 0.0000 
2.0000  2.4545 0.0000 
2.0000  2.6364 0.0000 
2.0000  2.8182 0.0000 
2.0000  3.0000 0.0000 

2.2500  -3.0000 0.0000 
2.2500  -2.8182 0.0000 
2.2500  -2.6364 0.0000 
2.2500  -2.4545 0.0000 
2.2500  -2.2727 0.0000 
2.2500  -2.0909 0.0000 
2.2500  -1.9091 0.0000 
2.2500  -1.7273 0.0000 
2.2500  -1.5455 0.0000 
2.2500  -1.3636 0.0000 
2.2500  -1.1818 0.0000 
2.2500  -1.0000 0.0000 
2.2500  -0.8182 0.0000 
2.2500  -0.6364 0.0000 
2.2500  -0.4545 0.0000 
2.2500  -0.2727 0.0000 
2.2500  -0.0909 0.0000 
2.2500  0.0909 0.0000 
2.2500  0.2727 0.0000 
2.2500  0.4545 0.0000 
2.2500  0.6364 0.0000 
2.2500  0.8182 0.0000 
2.2500  1.0000 0.0000 
2.2500  1.1818 0.0000 
2.2500  1.3636 0.0000 
2.2500  1.5455 0.0000 
2.2500  1.7273 0.0000 
2.2500  1.9091 0.0000 
2.2500  2.0909 0.0000 
2.2500  2.2727 0.0000 
2.2500  2.4545 0.0000 
2.2500  2.6364 0.0000 
2.2500  2.8182 0.0000 
2.2500  3.0000 0.0000 

2.5000  -3.0000 0.0000 
2.5000  -2.8182 0.0000 
2.5000  -2.6364 0.0000 
2.5000  -2.4545 0.0000 
2.5000  -2.2727 0.0000 
2.5000  -2.0909 0.0000 
2.5000  -1.9091 0.0000 
2.5000  -1.7273 0.0000 
2.5000  -1.5455 0.0000 
2.5000  -1.3636 0.0000 
2.5000  -1.1818 0.0000 
2.5000  -1.0000 0.0000 
2.5000  -0.8182 0.0000 
2.5000  -0.6364 0.0000 
2.5000  -0.4545 0.0000 
2.5000  -0.2727 0.0000 
2.5000  -0.0909 0.0000 
2.5000  0.0909 0.0000 
2.5000  0.2727 0.0000 
2.5000  0.4545 0.0000 
2.5000  0.6364 0.0000 
2.5000  0.8182 0.0000 
2.5000  1.0000 0.0000 
2.5000  1.1818 0.0000 
2.5000  1.3636 0.0000 
2.5000  1.5455 0.0000 
2.5000  1.7273 0.0000 
2.5000  1.9091 0.0000 
2.5000  2.0909 0.0000 
2.5000  2.2727 0.0000 
2.5000  2.4545 0.0000 
2.5000  2.6364 0.0000 
2.5000  2.8182 0.0000 
2.5000  3.0000 0.0000 

2.7500  -3.0000 0.0000 
2.7500  -2.8182 0.0000 
2.7500  -2.6364 0.0000 
2.7500  -2.4545 0.0000 
2.7500  -2.2727 0.0000 
2.7500  -2.0909 0.0000 
2.7500  -1.9091 0.0000 
2.7500  -1.7273 0.0000 
2.7500  -1.5455 0.0000 
2.7500  -1.3636 0.0000 
2.7500  -1.1818 0.0000 
2.7500  -1.0000 0.0000 
2.7500  -0.8182 0.0000 
2.7500  -0.6364 0.0000 
2.7500  -0.4545 0.0000 
2.7500  -0.2727 0.0000 
2.7500  -0.0909 0.0000 
2.7500  0.0909 0.0000 
2.7500  0.2727 0.0000 
2.7500  0.4545 0.0000 
2.7500  0.6364 0.0000 
2.7500  0.8182 0.0000 
2.7500  1.0000 0.0000 
2.7500  1.1818 0.0000 
2.7500  1.3636 0.0000 
2.7500  1.5455 0.0000 
2.7500  1.7273 0.0000 
2.7500  1.9091 0.0000 
2.7500  2.0909 0.0000 
2.7500  2.2727 0.0000 
2.7500  2.4545 0.0000 
2.7500  2.6364 0.0000 
2.7500  2.8182 0.0000 
2.7500  3.0000 0.0000 

3.0000  -3.0000 0.0000 
3.0000  -2.8182 0.0000 
3.0000  -2.6364 0.0000 
3.0000  -2.4545 0.0000 
3.0000  -2.2727 0.0000 
3.0000  -2.0909 0.0000 
3.0000  -1.9091 0.0000 
3.0000  -1.7273 0.0000 
3.0000  -1.5455 0.0000 
3.0000  -1.3636 0.0000 
3.0000  -1.1818 0.0000 
3.0000  -1.0000 0.0000 
3.0000  -0.8182 0.0000 
3.0000  -0.6364 0.0000 
3.0000  -0.4545 0.0000 
3.0000  -0.2727 0.0000 
3.0000  -0.0909 0.0000 
3.0000  0.0909 0.0000 
3.0000  0.2727 0.0000 
3.0000  0.4545 0.0000 
3.0000  0.6364 0.0000 
3.0000  0.8182 0.0000 
3.0000  1.0000 0.0000 
3.0000  1.1818 0.0000 
3.0000  1.3636 0.0000 
3.0000  1.5455 0.0000 
3.0000  1.7273 0.0000 
3.0000  1.9091 0.0000 
3.0000  2.0909 0.0000 
3.0000  2.2727 0.0000 
3.0000  2.4545 0.0000 
3.0000  2.6364 0.0000 
3.0000  2.8182 0.0000 
3.0000  3.0000 0.0000 
